Training Verifiably Robust Agents Using Set-Based Reinforcement Learning

Reinforcement learning policies parametrized by deep neural networks have achieved strong performance for continuous control, yet even small input perturbations may lead to unpredictable behavior. This sensitivity limits their use in safety-critical domains, where robustness guarantees are required. Our work addresses this gap between state-of-the-art adversarial training methods and formal verification to train verifiably robust agents. Previous works train networks with individual adversarial perturbations, making them only robust against the specific adversarial attacks used. In contrast, our approach propagates entire perturbed input sets, enclosing all possible adversarial attacks within a single network pass. We leverage this to explicitly penalize the size of the output set (minimizing closed-loop uncertainty) and thereby make the actor robust against all possible attacks. This is realized by the use of set-based policy gradients, where each output within the set has a different gradient, thereby balancing the accuracy and robustness of the network. Doing so, we achieve formal verifiability across different verification frameworks for up to 9 times larger input perturbations compared to standard reinforcement learning and improve certified worst-case performance.

==> figures/NavTask/reachUnknown.tikz <==
\addplot[area legend, draw=black, fill=white]
table[row sep=crcr] {%
    x	y\\
    2.85	2.85\\
    3.15	2.85\\
    3.15	3.15\\
    2.85	3.15\\
    2.85	2.85\\
  }--cycle;
\addlegendentry{Initial set}


\addplot[area legend, draw=mycolor2, fill=mycolor2]
table[row sep=crcr] {%
    x	y\\
    -0.5	-0.5\\
    0.5	-0.5\\
    0.5	0.5\\
    -0.5	0.5\\
    -0.5	-0.5\\
  }--cycle;
\addlegendentry{Goal set}


\addplot[area legend, draw=mycolor3, fill=mycolor3]
table[row sep=crcr] {%
    x	y\\
    1	1\\
    2	1\\
    2	2\\
    1	2\\
    1	1\\
  }--cycle;
\addlegendentry{Obstacle}

\addplot [color=black]
table[row sep=crcr]{%
    2.85	2.85\\
    2.8483	2.8354\\
    2.8451	2.8204\\
    2.8411	2.806\\
    2.8359	2.7906\\
    2.8306	2.7768\\
    2.8241	2.7618\\
    2.8173	2.7476\\
    2.8095	2.7327\\
    2.8019	2.7192\\
    2.7934	2.7052\\
    2.784	2.6907\\
    2.7755	2.6783\\
    2.7663	2.6656\\
    2.7564	2.6526\\
    2.7458	2.6394\\
    2.7345	2.626\\
    2.7224	2.6124\\
    2.7122	2.6014\\
    2.7015	2.5904\\
    2.6903	2.5792\\
    2.6786	2.568\\
    2.6663	2.5568\\
    2.6536	2.5456\\
    2.6403	2.5343\\
    2.6265	2.5231\\
    2.6122	2.5119\\
    2.5973	2.5008\\
    2.5818	2.4897\\
    2.5658	2.4787\\
    2.5535	2.4705\\
    2.5408	2.4624\\
    2.5279	2.4543\\
    2.5146	2.4464\\
    2.501	2.4385\\
    2.4871	2.4307\\
    2.4729	2.423\\
    2.4584	2.4154\\
    2.4436	2.4079\\
    2.4284	2.4005\\
    2.413	2.3933\\
    2.3972	2.3862\\
    2.3811	2.3792\\
    2.3648	2.3724\\
    2.3481	2.3658\\
    2.3311	2.3592\\
    2.3138	2.3529\\
    2.2963	2.3466\\
    2.2784	2.3406\\
    2.2603	2.3346\\
    2.2418	2.3289\\
    2.2231	2.3233\\
    2.2041	2.3179\\
    2.1848	2.3126\\
    2.1652	2.3076\\
    2.1454	2.3027\\
    2.1253	2.298\\
    2.1048	2.2936\\
    2.0842	2.2893\\
    2.0633	2.2851\\
    2.0421	2.2809\\
    2.0207	2.2769\\
    1.999	2.2729\\
    1.9771	2.269\\
    1.9624	2.2665\\
    1.9476	2.264\\
    1.9176	2.2592\\
    1.9024	2.2568\\
    1.8871	2.2545\\
    1.8717	2.2523\\
    1.8562	2.2501\\
    1.8406	2.2479\\
    1.8249	2.2458\\
    1.8091	2.2438\\
    1.7932	2.2417\\
    1.7772	2.2397\\
    1.7448	2.2357\\
    1.7285	2.2337\\
    1.6955	2.2297\\
    1.6789	2.2277\\
    1.6622	2.2257\\
    1.6453	2.2238\\
    1.6284	2.2218\\
    1.6113	2.2198\\
    1.5942	2.2179\\
    1.577	2.2159\\
    1.5422	2.2121\\
    1.5246	2.2101\\
    1.507	2.2082\\
    1.4714	2.2044\\
    1.4534	2.2025\\
    1.4354	2.2004\\
    1.4173	2.1982\\
    1.3991	2.1959\\
    1.3808	2.1934\\
    1.3625	2.1908\\
    1.344	2.1881\\
    1.3255	2.1853\\
    1.3069	2.1823\\
    1.2882	2.1792\\
    1.2695	2.1759\\
    1.2506	2.1726\\
    1.2317	2.169\\
    1.2127	2.1654\\
    1.1937	2.1616\\
    1.1745	2.1577\\
    1.1553	2.1536\\
    1.1361	2.1494\\
    1.1167	2.145\\
    1.0973	2.1405\\
    1.0779	2.1358\\
    1.0587	2.131\\
    1.0396	2.126\\
    1.0206	2.1208\\
    1.0018	2.1155\\
    0.9831	2.11\\
    0.9646	2.1044\\
    0.9462	2.0986\\
    0.9279	2.0926\\
    0.9098	2.0865\\
    0.8918	2.0802\\
    0.874	2.0738\\
    0.8563	2.0673\\
    0.8388	2.0606\\
    0.8215	2.0537\\
    0.8043	2.0467\\
    0.7872	2.0396\\
    0.7703	2.0324\\
    0.7536	2.025\\
    0.737	2.0175\\
    0.7205	2.0099\\
    0.7043	2.0021\\
    0.6882	1.9942\\
    0.6723	1.9862\\
    0.6565	1.9781\\
    0.6409	1.9699\\
    0.6255	1.9616\\
    0.6102	1.9532\\
    0.5802	1.936\\
    0.5655	1.9273\\
    0.5509	1.9184\\
    0.5365	1.9095\\
    0.5223	1.9005\\
    0.5083	1.8914\\
    0.4944	1.8822\\
    0.4807	1.8729\\
    0.4672	1.8636\\
    0.4538	1.8542\\
    0.4406	1.8447\\
    0.4276	1.8351\\
    0.4148	1.8254\\
    0.4021	1.8157\\
    0.3896	1.8059\\
    0.3773	1.7961\\
    0.3652	1.7862\\
    0.3532	1.7762\\
    0.3414	1.7662\\
    0.3298	1.7561\\
    0.3183	1.7459\\
    0.3071	1.7357\\
    0.296	1.7255\\
    0.285	1.7152\\
    0.2743	1.7049\\
    0.2637	1.6946\\
    0.2533	1.6842\\
    0.238	1.6685\\
    0.2231	1.6528\\
    0.2085	1.637\\
    0.1944	1.6211\\
    0.1806	1.6052\\
    0.1671	1.5892\\
    0.1541	1.5732\\
    0.1413	1.5571\\
    0.129	1.541\\
    0.117	1.5248\\
    0.1054	1.5087\\
    0.0941	1.4925\\
    0.0831	1.4763\\
    0.0726	1.4601\\
    0.0623	1.4439\\
    0.0524	1.4278\\
    0.0446	1.4146\\
    0.0359	1.3994\\
    0.0269	1.3832\\
    0.0182	1.367\\
    0.0097	1.3508\\
    0.0016	1.3346\\
    -0.0062	1.3184\\
    -0.0137	1.3022\\
    -0.0209	1.286\\
    -0.0278	1.2698\\
    -0.0344	1.2537\\
    -0.0407	1.2376\\
    -0.0467	1.2215\\
    -0.052	1.2068\\
    -0.0575	1.1908\\
    -0.0627	1.1747\\
    -0.0677	1.1587\\
    -0.0724	1.1426\\
    -0.0768	1.1266\\
    -0.081	1.1106\\
    -0.085	1.0946\\
    -0.0887	1.0786\\
    -0.0921	1.0626\\
    -0.0953	1.0467\\
    -0.0982	1.0308\\
    -0.1009	1.0149\\
    -0.1033	0.999\\
    -0.1055	0.9832\\
    -0.1074	0.9675\\
    -0.1092	0.9518\\
    -0.1106	0.9361\\
    -0.1119	0.9205\\
    -0.1129	0.905\\
    -0.1137	0.8895\\
    -0.1142	0.8741\\
    -0.1146	0.8587\\
    -0.1147	0.8434\\
    -0.1146	0.8282\\
    -0.1142	0.8131\\
    -0.1137	0.7981\\
    -0.1129	0.7823\\
    -0.1119	0.7674\\
    -0.1107	0.7527\\
    -0.1094	0.7381\\
    -0.1073	0.7189\\
    -0.1049	0.6999\\
    -0.1022	0.6811\\
    -0.0992	0.6625\\
    -0.0958	0.6443\\
    -0.0922	0.6262\\
    -0.0889	0.6108\\
    -0.0854	0.596\\
    -0.0811	0.5786\\
    -0.0766	0.5616\\
    -0.0719	0.5448\\
    -0.067	0.5283\\
    -0.0619	0.5121\\
    -0.0566	0.4962\\
    -0.0512	0.4805\\
    -0.0456	0.4652\\
    -0.0399	0.4501\\
    -0.034	0.4353\\
    -0.0281	0.4208\\
    -0.022	0.4066\\
    -0.0159	0.3927\\
    -0.0098	0.3791\\
    -0.0036	0.3657\\
    0.0042	0.3495\\
    0.0121	0.3336\\
    0.02	0.3182\\
    0.0273	0.3046\\
    0.0345	0.2913\\
    0.0423	0.2771\\
    0.0498	0.2633\\
    0.0573	0.2499\\
    0.0646	0.237\\
    0.0731	0.2219\\
    0.0815	0.2075\\
    0.0893	0.1939\\
    0.0969	0.1804\\
    0.1041	0.1674\\
    0.112	0.1529\\
    0.1192	0.139\\
    0.126	0.1257\\
    0.133	0.1113\\
    0.1392	0.0977\\
    0.1454	0.0834\\
    0.1512	0.0687\\
    0.1565	0.0541\\
    0.1611	0.04\\
    0.165	0.0259\\
    0.1683	0.0116\\
    0.1707	-0.003\\
    0.1721	-0.0176\\
    0.1727	-0.0324\\
    0.1725	-0.0472\\
    0.1715	-0.062\\
  };
\addlegendentry{Simulations}

\addplot [color=black, forget plot]
table[row sep=crcr]{%
    2.85	3.15\\
    2.8481	3.1337\\
    2.8445	3.1167\\
    2.8398	3.1\\
    2.8342	3.0837\\
    2.8276	3.0672\\
    2.8206	3.0514\\
    2.8133	3.0365\\
    2.8049	3.0208\\
    2.7968	3.0068\\
    2.7878	2.9923\\
    2.7796	2.9798\\
    2.7707	2.967\\
    2.7612	2.9539\\
    2.751	2.9406\\
    2.74	2.927\\
    2.7307	2.916\\
    2.7209	2.9049\\
    2.7107	2.8937\\
    2.6999	2.8824\\
    2.6886	2.8711\\
    2.6769	2.8596\\
    2.6646	2.8482\\
    2.6518	2.8367\\
    2.6385	2.8252\\
    2.6246	2.8137\\
    2.6139	2.8051\\
    2.6028	2.7965\\
    2.5915	2.7879\\
    2.5799	2.7794\\
    2.5679	2.7709\\
    2.5557	2.7624\\
    2.5431	2.754\\
    2.5303	2.7456\\
    2.5171	2.7373\\
    2.5037	2.729\\
    2.4899	2.7208\\
    2.4759	2.7127\\
    2.4615	2.7046\\
    2.4469	2.6966\\
    2.4319	2.6887\\
    2.4167	2.6809\\
    2.4011	2.6731\\
    2.3853	2.6655\\
    2.3691	2.658\\
    2.3527	2.6505\\
    2.3361	2.6431\\
    2.3192	2.6355\\
    2.302	2.628\\
    2.2847	2.6204\\
    2.2671	2.6127\\
    2.2553	2.6076\\
    2.2313	2.5974\\
    2.2069	2.587\\
    2.1821	2.5766\\
    2.1569	2.5662\\
    2.1441	2.5609\\
    2.1312	2.5557\\
    2.1183	2.5504\\
    2.0921	2.5396\\
    2.0789	2.5341\\
    2.0656	2.5285\\
    2.0523	2.5228\\
    2.0389	2.517\\
    2.0254	2.5112\\
    2.0118	2.5053\\
    1.9982	2.4992\\
    1.9845	2.4931\\
    1.9569	2.4807\\
    1.943	2.4743\\
    1.929	2.4678\\
    1.9149	2.4613\\
    1.9008	2.4547\\
    1.8724	2.4411\\
    1.8581	2.4342\\
    1.8437	2.4272\\
    1.8292	2.4201\\
    1.8147	2.4129\\
    1.8001	2.4056\\
    1.7855	2.3982\\
    1.7708	2.3907\\
    1.7561	2.3831\\
    1.7413	2.3753\\
    1.7264	2.3675\\
    1.7115	2.3595\\
    1.6966	2.3514\\
    1.6815	2.3432\\
    1.6665	2.3349\\
    1.6514	2.3265\\
    1.6362	2.318\\
    1.621	2.3094\\
    1.5904	2.2918\\
    1.575	2.2828\\
    1.5596	2.2737\\
    1.5441	2.2645\\
    1.5286	2.2551\\
    1.5131	2.2456\\
    1.4976	2.2359\\
    1.4821	2.226\\
    1.4666	2.216\\
    1.451	2.2058\\
    1.4355	2.1954\\
    1.4199	2.1849\\
    1.4043	2.1742\\
    1.3887	2.1633\\
    1.3732	2.1523\\
    1.3576	2.1411\\
    1.342	2.1297\\
    1.3264	2.1181\\
    1.3109	2.1064\\
    1.2953	2.0945\\
    1.2798	2.0824\\
    1.2642	2.0702\\
    1.2487	2.0578\\
    1.2332	2.0452\\
    1.2179	2.0325\\
    1.2027	2.0197\\
    1.1878	2.0069\\
    1.173	1.9939\\
    1.1585	1.9809\\
    1.1441	1.9678\\
    1.13	1.9546\\
    1.116	1.9414\\
    1.1023	1.928\\
    1.0887	1.9146\\
    1.0753	1.9012\\
    1.0621	1.8877\\
    1.0491	1.8741\\
    1.0363	1.8604\\
    1.0237	1.8467\\
    1.0113	1.833\\
    0.9991	1.8192\\
    0.9871	1.8053\\
    0.9753	1.7914\\
    0.9637	1.7775\\
    0.9522	1.7635\\
    0.941	1.7495\\
    0.9299	1.7355\\
    0.9191	1.7214\\
    0.9084	1.7074\\
    0.898	1.6933\\
    0.8877	1.6791\\
    0.8776	1.665\\
    0.8677	1.6508\\
    0.858	1.6367\\
    0.8484	1.6225\\
    0.8391	1.6083\\
    0.83	1.5941\\
    0.821	1.5799\\
    0.8122	1.5657\\
    0.8036	1.5516\\
    0.7952	1.5374\\
    0.787	1.5232\\
    0.7789	1.509\\
    0.7711	1.4949\\
    0.7634	1.4807\\
    0.7558	1.4666\\
    0.7484	1.4525\\
    0.7412	1.4384\\
    0.7342	1.4244\\
    0.7273	1.4104\\
    0.7206	1.3964\\
    0.714	1.3824\\
    0.7044	1.3615\\
    0.6952	1.3407\\
    0.6863	1.32\\
    0.6778	1.2994\\
    0.6696	1.2788\\
    0.6618	1.2584\\
    0.6543	1.2381\\
    0.6471	1.2179\\
    0.6402	1.1978\\
    0.6335	1.1779\\
    0.6271	1.1581\\
    0.6209	1.1384\\
    0.615	1.1189\\
    0.6093	1.0995\\
    0.6038	1.0803\\
    0.5986	1.0613\\
    0.5936	1.0424\\
    0.5888	1.0237\\
    0.5843	1.0051\\
    0.58	0.9867\\
    0.5759	0.9685\\
    0.5719	0.9504\\
    0.5682	0.9325\\
    0.5646	0.9148\\
    0.5611	0.8973\\
    0.5579	0.8799\\
    0.5547	0.8628\\
    0.5518	0.8458\\
    0.549	0.829\\
    0.5463	0.8124\\
    0.5438	0.796\\
    0.5414	0.7798\\
    0.5384	0.7584\\
    0.5357	0.7374\\
    0.5332	0.7168\\
    0.5308	0.6965\\
    0.5285	0.6765\\
    0.5264	0.6569\\
    0.5245	0.6376\\
    0.5227	0.6187\\
    0.521	0.6001\\
    0.5195	0.5819\\
    0.518	0.564\\
    0.5167	0.5465\\
    0.5155	0.5293\\
    0.5144	0.5124\\
    0.5133	0.4959\\
    0.512	0.4758\\
    0.5108	0.4562\\
    0.5098	0.4371\\
    0.5088	0.4186\\
    0.5079	0.4006\\
    0.5071	0.3831\\
    0.5062	0.3662\\
    0.5054	0.3498\\
    0.5044	0.3308\\
    0.5034	0.3126\\
    0.5024	0.2951\\
    0.5014	0.2784\\
    0.5002	0.2599\\
    0.499	0.2423\\
    0.4977	0.2257\\
    0.4961	0.2078\\
    0.4945	0.1912\\
    0.4926	0.174\\
    0.4905	0.1564\\
    0.4881	0.1388\\
    0.4855	0.1217\\
    0.4827	0.1052\\
    0.4796	0.0891\\
    0.4759	0.0727\\
    0.472	0.057\\
    0.4673	0.041\\
    0.4623	0.0256\\
    0.4567	0.0106\\
    0.4504	-0.0042\\
    0.4438	-0.0181\\
    0.4365	-0.0319\\
    0.4287	-0.0453\\
    0.4206	-0.0579\\
    0.412	-0.0701\\
    0.403	-0.082\\
    0.3939	-0.0932\\
    0.3843	-0.1042\\
    0.3745	-0.1147\\
    0.3644	-0.125\\
  };
\addplot [color=black, forget plot]
table[row sep=crcr]{%
    3.15	3.15\\
    3.148	3.1337\\
    3.1445	3.118\\
    3.1397	3.1016\\
    3.134	3.0856\\
    3.1274	3.0694\\
    3.1203	3.0538\\
    3.1129	3.0392\\
    3.1044	3.0238\\
    3.0948	3.0076\\
    3.0856	2.9932\\
    3.0754	2.9784\\
    3.0643	2.9631\\
    3.0543	2.9501\\
    3.0435	2.9368\\
    3.032	2.9234\\
    3.0198	2.9098\\
    3.0068	2.896\\
    2.993	2.8821\\
    2.9784	2.8682\\
    2.9661	2.857\\
    2.9534	2.8457\\
    2.9401	2.8345\\
    2.9263	2.8233\\
    2.9119	2.8121\\
    2.897	2.801\\
    2.8815	2.7899\\
    2.8655	2.779\\
    2.849	2.7681\\
    2.8319	2.7573\\
    2.8142	2.7467\\
    2.796	2.7362\\
    2.7773	2.726\\
    2.7628	2.7184\\
    2.7481	2.7109\\
    2.733	2.7035\\
    2.7177	2.6963\\
    2.702	2.6892\\
    2.686	2.6823\\
    2.6697	2.6755\\
    2.6531	2.6688\\
    2.6361	2.6624\\
    2.6189	2.6561\\
    2.6014	2.6499\\
    2.5836	2.644\\
    2.5655	2.6383\\
    2.547	2.6327\\
    2.5283	2.6273\\
    2.5093	2.6222\\
    2.49	2.6173\\
    2.4704	2.6126\\
    2.4506	2.6081\\
    2.4304	2.6039\\
    2.41	2.5999\\
    2.3893	2.5962\\
    2.3683	2.5926\\
    2.3471	2.5891\\
    2.3257	2.5857\\
    2.304	2.5825\\
    2.282	2.5795\\
    2.2598	2.5766\\
    2.2374	2.5739\\
    2.2147	2.5713\\
    2.1918	2.5689\\
    2.1686	2.5666\\
    2.1452	2.5645\\
    2.1215	2.5626\\
    2.0976	2.5609\\
    2.0735	2.5592\\
    2.0491	2.5574\\
    2.0328	2.5562\\
    2.0163	2.5551\\
    1.9998	2.5539\\
    1.9831	2.5526\\
    1.9495	2.5502\\
    1.9325	2.5489\\
    1.9155	2.5477\\
    1.8811	2.5451\\
    1.8463	2.5425\\
    1.8111	2.5399\\
    1.7933	2.5386\\
    1.7755	2.5372\\
    1.7395	2.5344\\
    1.7214	2.5328\\
    1.6848	2.5294\\
    1.6664	2.5275\\
    1.6479	2.5255\\
    1.6293	2.5234\\
    1.6107	2.5212\\
    1.5919	2.5189\\
    1.5731	2.5165\\
    1.5351	2.5113\\
    1.516	2.5085\\
    1.4968	2.5057\\
    1.4776	2.5027\\
    1.4582	2.4996\\
    1.4388	2.4964\\
    1.4192	2.493\\
    1.3997	2.4896\\
    1.38	2.486\\
    1.3603	2.4822\\
    1.3405	2.4782\\
    1.3207	2.474\\
    1.3009	2.4696\\
    1.2811	2.4649\\
    1.2612	2.4601\\
    1.2413	2.455\\
    1.2213	2.4497\\
    1.2014	2.4442\\
    1.1814	2.4385\\
    1.1615	2.4326\\
    1.1415	2.4264\\
    1.1215	2.42\\
    1.1014	2.4134\\
    1.0814	2.4066\\
    1.0614	2.3995\\
    1.0414	2.3923\\
    1.0214	2.3848\\
    1.0013	2.377\\
    0.9814	2.3691\\
    0.9615	2.361\\
    0.9418	2.3527\\
    0.9224	2.3443\\
    0.903	2.3357\\
    0.8839	2.3269\\
    0.8649	2.318\\
    0.8462	2.309\\
    0.8276	2.2998\\
    0.8091	2.2905\\
    0.7909	2.281\\
    0.7728	2.2715\\
    0.755	2.2617\\
    0.7373	2.2519\\
    0.7198	2.2419\\
    0.7025	2.2318\\
    0.6853	2.2216\\
    0.6684	2.2112\\
    0.6516	2.2007\\
    0.6351	2.1902\\
    0.6187	2.1795\\
    0.6025	2.1687\\
    0.5865	2.1578\\
    0.5707	2.1468\\
    0.5551	2.1357\\
    0.5397	2.1245\\
    0.5244	2.1132\\
    0.5094	2.1018\\
    0.4946	2.0903\\
    0.4799	2.0787\\
    0.4655	2.0671\\
    0.4512	2.0553\\
    0.4371	2.0435\\
    0.4232	2.0317\\
    0.4096	2.0197\\
    0.3961	2.0077\\
    0.3828	1.9956\\
    0.3697	1.9834\\
    0.3568	1.9712\\
    0.344	1.9589\\
    0.3315	1.9465\\
    0.3192	1.9341\\
    0.307	1.9217\\
    0.2951	1.9092\\
    0.2833	1.8966\\
    0.2718	1.884\\
    0.2604	1.8714\\
    0.2492	1.8587\\
    0.2382	1.846\\
    0.2274	1.8332\\
    0.2168	1.8204\\
    0.2064	1.8076\\
    0.1961	1.7947\\
    0.1861	1.7818\\
    0.1762	1.7689\\
    0.1665	1.756\\
    0.1524	1.7366\\
    0.1386	1.7171\\
    0.1253	1.6976\\
    0.1124	1.6781\\
    0.0998	1.6586\\
    0.0877	1.639\\
    0.0759	1.6194\\
    0.0646	1.5998\\
    0.0536	1.5802\\
    0.043	1.5606\\
    0.0328	1.541\\
    0.023	1.5214\\
    0.0135	1.5019\\
    0.0044	1.4824\\
    -0.0043	1.4629\\
    -0.0126	1.4435\\
    -0.021	1.4231\\
    -0.0286	1.4037\\
    -0.0358	1.3844\\
    -0.0428	1.3651\\
    -0.0494	1.3458\\
    -0.0556	1.3266\\
    -0.0616	1.3074\\
    -0.0672	1.2883\\
    -0.0724	1.2692\\
    -0.0774	1.2503\\
    -0.082	1.2313\\
    -0.0863	1.2125\\
    -0.09	1.1955\\
    -0.0939	1.176\\
    -0.0973	1.1574\\
    -0.1004	1.1388\\
    -0.1032	1.1204\\
    -0.1057	1.102\\
    -0.108	1.0837\\
    -0.1099	1.0655\\
    -0.1116	1.0474\\
    -0.113	1.0295\\
    -0.1141	1.0116\\
    -0.1149	0.9938\\
    -0.1155	0.9761\\
    -0.1158	0.9586\\
    -0.1159	0.9412\\
    -0.1157	0.9231\\
    -0.1152	0.906\\
    -0.1145	0.889\\
    -0.1136	0.8722\\
    -0.1124	0.8556\\
    -0.111	0.8391\\
    -0.1094	0.8227\\
    -0.1075	0.8066\\
    -0.1055	0.7906\\
    -0.1032	0.7748\\
    -0.0999	0.7539\\
    -0.0965	0.7349\\
    -0.0933	0.7189\\
    -0.0891	0.699\\
    -0.0845	0.6794\\
    -0.0797	0.6602\\
    -0.0747	0.6413\\
    -0.0693	0.6227\\
    -0.0637	0.6045\\
    -0.0579	0.5867\\
    -0.0519	0.5692\\
    -0.0456	0.552\\
    -0.0392	0.5352\\
    -0.0326	0.5188\\
    -0.0258	0.5027\\
    -0.019	0.4869\\
    -0.0121	0.4715\\
    -0.005	0.4563\\
    0.0021	0.4416\\
    0.0093	0.4271\\
    0.0184	0.4095\\
    0.0276	0.3924\\
    0.0372	0.3751\\
    0.0463	0.359\\
    0.0554	0.3434\\
    0.0643	0.3282\\
    0.0731	0.3134\\
    0.0818	0.2991\\
    0.0904	0.2853\\
    0.0992	0.2713\\
    0.1084	0.2568\\
    0.1179	0.2418\\
    0.1269	0.2272\\
    0.1356	0.2131\\
    0.1451	0.1974\\
    0.154	0.1823\\
    0.1624	0.168\\
    0.1712	0.1523\\
    0.179	0.1374\\
    0.1868	0.1216\\
    0.1936	0.1069\\
    0.2001	0.0919\\
    0.2059	0.0769\\
    0.2113	0.0614\\
    0.216	0.0454\\
    0.2196	0.0298\\
    0.2222	0.014\\
    0.2236	-0.0021\\
    0.2239	-0.0182\\
    0.2232	-0.0343\\
  };
\addplot [color=black, forget plot]
table[row sep=crcr]{%
    3.15	2.85\\
    3.1482	2.8346\\
    3.1448	2.8192\\
    3.1406	2.8046\\
    3.1353	2.789\\
    3.129	2.7732\\
    3.1222	2.7578\\
    3.1151	2.7435\\
    3.1069	2.7283\\
    3.099	2.7147\\
    3.0903	2.7005\\
    3.0806	2.6859\\
    3.0699	2.6708\\
    3.0603	2.6579\\
    3.05	2.6448\\
    3.0389	2.6315\\
    3.0271	2.618\\
    3.0146	2.6043\\
    3.0012	2.5905\\
    2.9871	2.5766\\
    2.9722	2.5626\\
    2.9597	2.5514\\
    2.9467	2.5402\\
    2.9331	2.529\\
    2.919	2.5178\\
    2.9044	2.5066\\
    2.8892	2.4956\\
    2.8735	2.4846\\
    2.8572	2.4736\\
    2.8404	2.4628\\
    2.823	2.4521\\
    2.805	2.4416\\
    2.7865	2.4313\\
    2.7675	2.4211\\
    2.7479	2.4111\\
    2.7277	2.4013\\
    2.707	2.3918\\
    2.6857	2.3825\\
    2.6639	2.3736\\
    2.6416	2.3649\\
    2.6186	2.3565\\
    2.6011	2.3504\\
    2.5833	2.3445\\
    2.5651	2.3388\\
    2.5467	2.3333\\
    2.5279	2.3281\\
    2.5089	2.323\\
    2.4896	2.3182\\
    2.47	2.3136\\
    2.4501	2.3093\\
    2.4299	2.3052\\
    2.4094	2.3014\\
    2.3887	2.2979\\
    2.3677	2.2946\\
    2.3464	2.2915\\
    2.3249	2.2888\\
    2.3031	2.2862\\
    2.2811	2.284\\
    2.2588	2.282\\
    2.2362	2.2804\\
    2.2134	2.279\\
    2.1904	2.2779\\
    2.1671	2.2771\\
    2.1436	2.2767\\
    2.1199	2.2765\\
    2.0959	2.2767\\
    2.0717	2.2772\\
    2.0473	2.2779\\
    2.0227	2.2789\\
    1.9979	2.2801\\
    1.9728	2.2817\\
    1.9476	2.2835\\
    1.9221	2.2856\\
    1.8965	2.288\\
    1.8706	2.2906\\
    1.8446	2.2936\\
    1.8183	2.2969\\
    1.7919	2.3005\\
    1.7653	2.3043\\
    1.7385	2.3084\\
    1.7115	2.3126\\
    1.6843	2.3169\\
    1.6568	2.3213\\
    1.6292	2.3258\\
    1.6013	2.3303\\
    1.5826	2.3335\\
    1.5638	2.3366\\
    1.545	2.3398\\
    1.526	2.343\\
    1.5069	2.3463\\
    1.4878	2.3497\\
    1.4492	2.3565\\
    1.4102	2.3635\\
    1.3708	2.3705\\
    1.351	2.3739\\
    1.331	2.377\\
    1.3109	2.38\\
    1.2907	2.3828\\
    1.2704	2.3854\\
    1.25	2.3878\\
    1.2295	2.39\\
    1.2089	2.392\\
    1.1882	2.3939\\
    1.1673	2.3955\\
    1.1464	2.397\\
    1.1254	2.3982\\
    1.1043	2.3993\\
    1.0831	2.4002\\
    1.0618	2.4008\\
    1.0404	2.4013\\
    1.0189	2.4015\\
    0.9973	2.4015\\
    0.9757	2.4014\\
    0.954	2.401\\
    0.9325	2.4004\\
    0.911	2.3996\\
    0.8897	2.3985\\
    0.8685	2.3973\\
    0.8474	2.3959\\
    0.8264	2.3942\\
    0.8055	2.3924\\
    0.7848	2.3904\\
    0.7641	2.3881\\
    0.7436	2.3857\\
    0.7232	2.3831\\
    0.703	2.3803\\
    0.6828	2.3773\\
    0.6628	2.3741\\
    0.6429	2.3707\\
    0.6232	2.3672\\
    0.6036	2.3634\\
    0.5841	2.3595\\
    0.5647	2.3554\\
    0.5455	2.3512\\
    0.5265	2.3468\\
    0.5075	2.3422\\
    0.4887	2.3374\\
    0.4701	2.3325\\
    0.4516	2.3274\\
    0.4333	2.3222\\
    0.4151	2.3168\\
    0.397	2.3113\\
    0.3791	2.3056\\
    0.3614	2.2997\\
    0.3438	2.2938\\
    0.3264	2.2876\\
    0.3091	2.2814\\
    0.292	2.275\\
    0.2666	2.2651\\
    0.2415	2.255\\
    0.2169	2.2445\\
    0.1925	2.2338\\
    0.1686	2.2228\\
    0.145	2.2115\\
    0.1218	2.2\\
    0.099	2.1883\\
    0.0765	2.1763\\
    0.0544	2.1641\\
    0.0327	2.1516\\
    0.0113	2.1389\\
    -0.0096	2.1261\\
    -0.0302	2.113\\
    -0.0504	2.0998\\
    -0.0702	2.0864\\
    -0.0874	2.0744\\
    -0.1061	2.0609\\
    -0.1249	2.047\\
    -0.1432	2.0329\\
    -0.1612	2.0187\\
    -0.1788	2.0044\\
    -0.1961	1.99\\
    -0.2129	1.9754\\
    -0.2294	1.9607\\
    -0.2455	1.9459\\
    -0.2612	1.931\\
    -0.2766	1.916\\
    -0.2915	1.9009\\
    -0.303	1.8891\\
    -0.3176	1.8736\\
    -0.3316	1.8583\\
    -0.3452	1.8429\\
    -0.3585	1.8275\\
    -0.3714	1.812\\
    -0.384	1.7964\\
    -0.3963	1.7808\\
    -0.4082	1.7652\\
    -0.4198	1.7495\\
    -0.431	1.7337\\
    -0.4419	1.7179\\
    -0.4525	1.7022\\
    -0.4628	1.6864\\
    -0.4727	1.6705\\
    -0.4823	1.6547\\
    -0.4917	1.6388\\
    -0.5007	1.6228\\
    -0.5095	1.6068\\
    -0.5179	1.5907\\
    -0.5261	1.5746\\
    -0.534	1.5585\\
    -0.5416	1.5423\\
    -0.549	1.5262\\
    -0.556	1.51\\
    -0.5628	1.4938\\
    -0.5693	1.4775\\
    -0.5755	1.4613\\
    -0.5814	1.4451\\
    -0.5871	1.4288\\
    -0.5925	1.4124\\
    -0.5977	1.3959\\
    -0.6027	1.3794\\
    -0.6074	1.3628\\
    -0.6118	1.3462\\
    -0.616	1.3295\\
    -0.6199	1.3128\\
    -0.6236	1.296\\
    -0.627	1.2792\\
    -0.6301	1.2623\\
    -0.6331	1.2455\\
    -0.6357	1.2286\\
    -0.6381	1.2116\\
    -0.6402	1.1946\\
    -0.6421	1.1776\\
    -0.6438	1.1606\\
    -0.6451	1.1436\\
    -0.6463	1.1265\\
    -0.6471	1.1094\\
    -0.6477	1.0923\\
    -0.6481	1.0752\\
    -0.6482	1.0581\\
    -0.648	1.0411\\
    -0.6476	1.024\\
    -0.647	1.0078\\
    -0.6461	0.9917\\
    -0.645	0.9747\\
    -0.6436	0.9578\\
    -0.6419	0.941\\
    -0.64	0.9243\\
    -0.6379	0.9076\\
    -0.6355	0.8911\\
    -0.6329	0.8746\\
    -0.6301	0.8582\\
    -0.627	0.8419\\
    -0.6237	0.8258\\
    -0.6201	0.8097\\
    -0.6167	0.7951\\
    -0.6119	0.7762\\
    -0.6077	0.7606\\
    -0.6032	0.745\\
    -0.5986	0.7297\\
    -0.5938	0.7145\\
    -0.5887	0.6994\\
    -0.5835	0.6846\\
    -0.5781	0.6699\\
    -0.5725	0.6553\\
    -0.5667	0.6409\\
    -0.5607	0.6268\\
    -0.5546	0.6127\\
    -0.5462	0.5943\\
    -0.5374	0.5762\\
    -0.5285	0.5585\\
    -0.5192	0.5411\\
    -0.5097	0.5241\\
    -0.5	0.5074\\
    -0.4901	0.4911\\
    -0.4799	0.4752\\
    -0.4695	0.4596\\
    -0.459	0.4444\\
    -0.4482	0.4295\\
    -0.4373	0.4151\\
    -0.4263	0.401\\
    -0.4152	0.3872\\
    -0.4039	0.3739\\
    -0.3926	0.3609\\
    -0.3811	0.3483\\
    -0.3696	0.3361\\
    -0.358	0.3242\\
    -0.3434	0.3099\\
    -0.3288	0.2961\\
    -0.3142	0.2829\\
    -0.2997	0.2701\\
    -0.2852	0.2577\\
    -0.2709	0.2458\\
    -0.2566	0.2343\\
    -0.2425	0.2233\\
    -0.2285	0.2127\\
    -0.2147	0.2025\\
    -0.1984	0.1906\\
    -0.1826	0.179\\
    -0.1673	0.1677\\
    -0.1524	0.1567\\
    -0.138	0.146\\
    -0.124	0.1356\\
    -0.1083	0.1239\\
    -0.0934	0.1123\\
    -0.0792	0.1009\\
    -0.0657	0.0898\\
    -0.0513	0.0774\\
    -0.0377	0.0653\\
    -0.0252	0.0535\\
    -0.0122	0.0406\\
    -0.0005	0.0282\\
    0.0111	0.015\\
    0.0214	0.0025\\
    0.0312	-0.0106\\
    0.0403	-0.024\\
    0.049	-0.0381\\
    0.0565	-0.0524\\
    0.0628	-0.0666\\
    0.0677	-0.081\\
  };
\addplot [color=black, forget plot]
table[row sep=crcr]{%
    2.85	2.9969\\
    2.8482	2.9815\\
    2.8449	2.9662\\
    2.8408	2.9515\\
    2.8355	2.9358\\
    2.83	2.9219\\
    2.8234	2.9066\\
    2.8165	2.8924\\
    2.8086	2.8773\\
    2.8009	2.8637\\
    2.7923	2.8496\\
    2.7828	2.835\\
    2.7742	2.8225\\
    2.7649	2.8097\\
    2.755	2.7967\\
    2.7442	2.7834\\
    2.7328	2.7699\\
    2.7231	2.7589\\
    2.713	2.7479\\
    2.7023	2.7368\\
    2.6911	2.7256\\
    2.6794	2.7144\\
    2.6673	2.7031\\
    2.6545	2.6918\\
    2.6413	2.6806\\
    2.6276	2.6693\\
    2.6133	2.658\\
    2.6022	2.6496\\
    2.5908	2.6412\\
    2.5791	2.6329\\
    2.5671	2.6246\\
    2.5548	2.6163\\
    2.5422	2.6081\\
    2.5293	2.6\\
    2.5161	2.5919\\
    2.5025	2.5839\\
    2.4887	2.576\\
    2.4745	2.5682\\
    2.4601	2.5605\\
    2.4453	2.5529\\
    2.4302	2.5454\\
    2.4149	2.538\\
    2.3992	2.5307\\
    2.3832	2.5236\\
    2.3669	2.5166\\
    2.3503	2.5097\\
    2.3334	2.503\\
    2.3162	2.4963\\
    2.2988	2.4897\\
    2.2811	2.4831\\
    2.2632	2.4767\\
    2.2449	2.4703\\
    2.2264	2.464\\
    2.2077	2.4579\\
    2.1886	2.4518\\
    2.1758	2.4478\\
    2.1628	2.4439\\
    2.1497	2.44\\
    2.1365	2.4361\\
    2.1232	2.4324\\
    2.1098	2.4286\\
    2.0826	2.4212\\
    2.055	2.4136\\
    2.0411	2.4097\\
    2.027	2.4059\\
    2.0129	2.402\\
    1.9987	2.3981\\
    1.9844	2.3941\\
    1.9699	2.3902\\
    1.9554	2.3862\\
    1.9408	2.3821\\
    1.9261	2.3781\\
    1.9113	2.374\\
    1.8964	2.3699\\
    1.8815	2.3657\\
    1.8664	2.3615\\
    1.8512	2.3573\\
    1.8206	2.3489\\
    1.8051	2.3446\\
    1.7739	2.3358\\
    1.7582	2.3313\\
    1.7424	2.3268\\
    1.7265	2.3222\\
    1.7105	2.3175\\
    1.6944	2.3128\\
    1.6783	2.308\\
    1.6457	2.2982\\
    1.6293	2.2932\\
    1.6128	2.2882\\
    1.5962	2.2831\\
    1.5628	2.2727\\
    1.5459	2.2674\\
    1.529	2.262\\
    1.512	2.2566\\
    1.4949	2.2511\\
    1.4778	2.2455\\
    1.4606	2.2397\\
    1.4433	2.2338\\
    1.426	2.2277\\
    1.4086	2.2215\\
    1.3912	2.2151\\
    1.3738	2.2085\\
    1.3563	2.2018\\
    1.3388	2.1949\\
    1.3212	2.1879\\
    1.3036	2.1807\\
    1.2859	2.1733\\
    1.2682	2.1657\\
    1.2505	2.158\\
    1.2327	2.1501\\
    1.2149	2.142\\
    1.1971	2.1338\\
    1.1793	2.1254\\
    1.1614	2.1168\\
    1.1435	2.1081\\
    1.1256	2.0992\\
    1.108	2.0901\\
    1.0905	2.081\\
    1.0732	2.0717\\
    1.056	2.0622\\
    1.0391	2.0527\\
    1.0223	2.043\\
    1.0057	2.0332\\
    0.9893	2.0233\\
    0.973	2.0133\\
    0.9569	2.0032\\
    0.9253	1.9826\\
    0.9098	1.9722\\
    0.8945	1.9616\\
    0.8793	1.951\\
    0.8643	1.9402\\
    0.8495	1.9294\\
    0.8349	1.9185\\
    0.8205	1.9075\\
    0.8062	1.8964\\
    0.7921	1.8852\\
    0.7783	1.874\\
    0.7646	1.8627\\
    0.7511	1.8513\\
    0.7378	1.8398\\
    0.7247	1.8283\\
    0.7117	1.8167\\
    0.699	1.805\\
    0.6864	1.7933\\
    0.6741	1.7815\\
    0.6619	1.7697\\
    0.6499	1.7578\\
    0.6381	1.7459\\
    0.6265	1.7339\\
    0.615	1.7219\\
    0.6038	1.7099\\
    0.5927	1.6978\\
    0.5818	1.6856\\
    0.5712	1.6735\\
    0.5607	1.6613\\
    0.5503	1.649\\
    0.5402	1.6368\\
    0.5302	1.6245\\
    0.5205	1.6122\\
    0.5109	1.5999\\
    0.5014	1.5875\\
    0.4922	1.5752\\
    0.4832	1.5628\\
    0.4743	1.5504\\
    0.4656	1.538\\
    0.457	1.5256\\
    0.4487	1.5132\\
    0.4405	1.5008\\
    0.4325	1.4884\\
    0.4247	1.4759\\
    0.4132	1.4573\\
    0.4022	1.4387\\
    0.3915	1.4202\\
    0.3813	1.4016\\
    0.3713	1.3831\\
    0.3617	1.3646\\
    0.3525	1.3461\\
    0.3436	1.3277\\
    0.3351	1.3094\\
    0.3269	1.2911\\
    0.319	1.2728\\
    0.3115	1.2546\\
    0.3043	1.2365\\
    0.2975	1.2185\\
    0.2909	1.2005\\
    0.2847	1.1827\\
    0.2788	1.1649\\
    0.2731	1.1472\\
    0.2678	1.1296\\
    0.2627	1.1121\\
    0.2579	1.0946\\
    0.2534	1.0773\\
    0.2491	1.0601\\
    0.2451	1.0429\\
    0.2414	1.0259\\
    0.2379	1.009\\
    0.2347	0.9923\\
    0.2317	0.9756\\
    0.2289	0.9591\\
    0.2264	0.9426\\
    0.2241	0.9264\\
    0.222	0.9102\\
    0.22	0.8941\\
    0.2182	0.8782\\
    0.2166	0.8624\\
    0.2152	0.8467\\
    0.2139	0.8312\\
    0.2128	0.8158\\
    0.2115	0.7955\\
    0.2106	0.7754\\
    0.2099	0.7555\\
    0.2096	0.7396\\
    0.2093	0.723\\
    0.2093	0.7038\\
    0.2094	0.6849\\
    0.2097	0.6663\\
    0.2102	0.6479\\
    0.2108	0.6298\\
    0.2116	0.612\\
    0.2126	0.5944\\
    0.2138	0.5771\\
    0.2152	0.5586\\
    0.2167	0.5419\\
    0.2182	0.5254\\
    0.2198	0.5093\\
    0.2215	0.4934\\
    0.2233	0.4778\\
    0.2251	0.4625\\
    0.2275	0.4438\\
    0.23	0.4255\\
    0.2326	0.4076\\
    0.2353	0.3902\\
    0.238	0.3733\\
    0.2407	0.3567\\
    0.2434	0.3406\\
    0.2461	0.3249\\
    0.2488	0.3096\\
    0.252	0.2919\\
    0.2552	0.2747\\
    0.2583	0.2582\\
    0.2613	0.2423\\
    0.2641	0.227\\
    0.2672	0.2099\\
    0.2702	0.1936\\
    0.273	0.1782\\
    0.2759	0.1615\\
    0.2784	0.1459\\
    0.2809	0.1295\\
    0.2831	0.1129\\
    0.2851	0.0963\\
    0.2866	0.0802\\
    0.2877	0.0639\\
    0.2883	0.0483\\
    0.2885	0.0328\\
    0.2881	0.0175\\
    0.2872	0.002\\
    0.2855	-0.0136\\
    0.2827	-0.0288\\
    0.2786	-0.0435\\
    0.2731	-0.0578\\
  };
\addplot [color=black, forget plot]
table[row sep=crcr]{%
    3.0439	2.9837\\
    3.0421	2.9683\\
    3.0387	2.9529\\
    3.0345	2.9382\\
    3.0292	2.9226\\
    3.0229	2.9068\\
    3.0161	2.8915\\
    3.009	2.8771\\
    3.0009	2.8619\\
    2.993	2.8483\\
    2.9842	2.8342\\
    2.9745	2.8195\\
    2.9639	2.8045\\
    2.9542	2.7916\\
    2.9439	2.7785\\
    2.9329	2.7652\\
    2.9211	2.7516\\
    2.9085	2.738\\
    2.8952	2.7242\\
    2.884	2.713\\
    2.8723	2.7019\\
    2.86	2.6906\\
    2.8473	2.6794\\
    2.834	2.6682\\
    2.8201	2.657\\
    2.8058	2.6458\\
    2.7909	2.6347\\
    2.7754	2.6236\\
    2.7594	2.6127\\
    2.7429	2.6018\\
    2.7258	2.591\\
    2.7081	2.5804\\
    2.6899	2.5699\\
    2.6711	2.5597\\
    2.6567	2.5521\\
    2.642	2.5446\\
    2.6269	2.5372\\
    2.6115	2.53\\
    2.5958	2.5229\\
    2.5798	2.516\\
    2.5635	2.5092\\
    2.5469	2.5025\\
    2.53	2.4961\\
    2.5128	2.4898\\
    2.4953	2.4836\\
    2.4774	2.4777\\
    2.4593	2.4719\\
    2.4409	2.4664\\
    2.4222	2.461\\
    2.4032	2.4559\\
    2.3839	2.4509\\
    2.3643	2.4462\\
    2.3445	2.4417\\
    2.3243	2.4375\\
    2.3039	2.4335\\
    2.2832	2.4298\\
    2.2622	2.4261\\
    2.241	2.4227\\
    2.2196	2.4194\\
    2.1979	2.4162\\
    2.1759	2.4132\\
    2.1537	2.4104\\
    2.1312	2.4078\\
    2.1085	2.4053\\
    2.0856	2.403\\
    2.0624	2.4009\\
    2.039	2.3989\\
    2.0153	2.3972\\
    1.9914	2.3956\\
    1.9672	2.3942\\
    1.9429	2.3927\\
    1.9183	2.3914\\
    1.8851	2.3896\\
    1.8684	2.3888\\
    1.8516	2.388\\
    1.8176	2.3864\\
    1.8005	2.3857\\
    1.7659	2.3843\\
    1.7484	2.3837\\
    1.7309	2.383\\
    1.7133	2.3824\\
    1.6955	2.3819\\
    1.6777	2.3813\\
    1.6417	2.3803\\
    1.6236	2.3797\\
    1.587	2.3783\\
    1.55	2.3767\\
    1.5314	2.3758\\
    1.5127	2.3748\\
    1.4938	2.3738\\
    1.4749	2.3727\\
    1.4559	2.3716\\
    1.4368	2.3704\\
    1.4176	2.3691\\
    1.3983	2.3677\\
    1.3789	2.3663\\
    1.3594	2.3649\\
    1.3398	2.3633\\
    1.3201	2.3617\\
    1.3004	2.36\\
    1.2606	2.3564\\
    1.2407	2.3543\\
    1.2208	2.352\\
    1.2009	2.3495\\
    1.181	2.3468\\
    1.1611	2.3439\\
    1.1413	2.3408\\
    1.1215	2.3375\\
    1.1017	2.3341\\
    1.0819	2.3304\\
    1.0621	2.3265\\
    1.0424	2.3224\\
    1.0227	2.3181\\
    1.003	2.3137\\
    0.9834	2.309\\
    0.9638	2.3041\\
    0.9443	2.299\\
    0.9247	2.2938\\
    0.9053	2.2883\\
    0.8858	2.2827\\
    0.8665	2.2768\\
    0.8473	2.2708\\
    0.8283	2.2646\\
    0.8094	2.2583\\
    0.7907	2.2518\\
    0.7721	2.2452\\
    0.7537	2.2384\\
    0.7355	2.2315\\
    0.7174	2.2244\\
    0.6995	2.2172\\
    0.6817	2.2098\\
    0.6641	2.2023\\
    0.6467	2.1947\\
    0.6295	2.1869\\
    0.6124	2.179\\
    0.5955	2.171\\
    0.5787	2.1628\\
    0.5621	2.1545\\
    0.5457	2.1461\\
    0.5295	2.1376\\
    0.5134	2.129\\
    0.4818	2.1114\\
    0.4663	2.1024\\
    0.4509	2.0933\\
    0.4357	2.0842\\
    0.4207	2.0749\\
    0.4059	2.0655\\
    0.3912	2.056\\
    0.3767	2.0465\\
    0.3624	2.0368\\
    0.3483	2.0271\\
    0.3343	2.0173\\
    0.3206	2.0074\\
    0.307	1.9974\\
    0.2936	1.9874\\
    0.2803	1.9772\\
    0.2673	1.967\\
    0.2544	1.9568\\
    0.2417	1.9464\\
    0.2292	1.936\\
    0.2168	1.9255\\
    0.2047	1.915\\
    0.1927	1.9044\\
    0.1809	1.8938\\
    0.1635	1.8777\\
    0.1465	1.8615\\
    0.1299	1.8453\\
    0.1136	1.8289\\
    0.0978	1.8124\\
    0.0824	1.7959\\
    0.0674	1.7792\\
    0.0527	1.7626\\
    0.0385	1.7458\\
    0.0246	1.729\\
    0.0108	1.7117\\
    -0.0024	1.6948\\
    -0.0151	1.6778\\
    -0.0275	1.6608\\
    -0.0396	1.6437\\
    -0.0512	1.6266\\
    -0.0626	1.6095\\
    -0.0736	1.5924\\
    -0.0842	1.5752\\
    -0.0945	1.5581\\
    -0.1044	1.5409\\
    -0.114	1.5237\\
    -0.1216	1.5097\\
    -0.129	1.4957\\
    -0.1377	1.4785\\
    -0.1461	1.4614\\
    -0.1542	1.4442\\
    -0.1619	1.4271\\
    -0.1694	1.4099\\
    -0.1765	1.3928\\
    -0.1834	1.3757\\
    -0.1899	1.3586\\
    -0.1961	1.3415\\
    -0.2021	1.3245\\
    -0.2077	1.3075\\
    -0.213	1.2906\\
    -0.2181	1.2737\\
    -0.2228	1.2569\\
    -0.2273	1.24\\
    -0.2315	1.2232\\
    -0.2355	1.2063\\
    -0.2392	1.1895\\
    -0.2426	1.1727\\
    -0.2457	1.1559\\
    -0.2486	1.1392\\
    -0.2512	1.1224\\
    -0.2536	1.1057\\
    -0.2557	1.0891\\
    -0.2576	1.0725\\
    -0.2592	1.0559\\
    -0.2607	1.0365\\
    -0.2617	1.021\\
    -0.2625	1.0046\\
    -0.2631	0.9883\\
    -0.2634	0.9721\\
    -0.2634	0.9559\\
    -0.2633	0.9399\\
    -0.2629	0.9239\\
    -0.2622	0.908\\
    -0.2614	0.8922\\
    -0.2603	0.8765\\
    -0.2589	0.8609\\
    -0.2574	0.8454\\
    -0.2552	0.8267\\
    -0.2532	0.8115\\
    -0.2509	0.7964\\
    -0.2485	0.7815\\
    -0.2449	0.7617\\
    -0.241	0.7423\\
    -0.2368	0.7231\\
    -0.2322	0.7043\\
    -0.2274	0.6856\\
    -0.2222	0.6673\\
    -0.2167	0.6493\\
    -0.2109	0.6316\\
    -0.2049	0.6142\\
    -0.1986	0.5971\\
    -0.1922	0.5803\\
    -0.1854	0.5639\\
    -0.1785	0.5478\\
    -0.1714	0.532\\
    -0.1641	0.5165\\
    -0.1566	0.5014\\
    -0.1489	0.4865\\
    -0.141	0.4721\\
    -0.1331	0.4579\\
    -0.1251	0.444\\
    -0.117	0.4304\\
    -0.1089	0.4171\\
    -0.0986	0.4009\\
    -0.0883	0.3851\\
    -0.0778	0.3698\\
    -0.0673	0.355\\
    -0.0569	0.3406\\
    -0.0465	0.3265\\
    -0.0362	0.3129\\
    -0.0261	0.2997\\
    -0.016	0.2868\\
    -0.0061	0.2743\\
    0.0055	0.2598\\
    0.0159	0.2472\\
    0.0274	0.2332\\
    0.0381	0.22\\
    0.0484	0.2072\\
    0.0582	0.1947\\
    0.0691	0.1807\\
    0.0789	0.1679\\
    0.0885	0.1552\\
    0.0976	0.1426\\
    0.1072	0.1287\\
    0.1159	0.1154\\
    0.1247	0.1012\\
    0.1325	0.0879\\
    0.14	0.074\\
    0.147	0.06\\
    0.1535	0.0452\\
    0.1592	0.0306\\
    0.1639	0.0158\\
    0.1675	0.0008\\
    0.1695	-0.0143\\
    0.1704	-0.0297\\
  };
\addplot [color=black, forget plot]
table[row sep=crcr]{%
    3.0764	3.0628\\
    3.0744	3.0465\\
    3.0709	3.0308\\
    3.0661	3.0144\\
    3.0604	2.9984\\
    3.0538	2.9822\\
    3.0467	2.9666\\
    3.0393	2.952\\
    3.0308	2.9366\\
    3.0227	2.9228\\
    3.0136	2.9085\\
    3.0036	2.8937\\
    2.9926	2.8785\\
    2.9827	2.8655\\
    2.9721	2.8523\\
    2.9608	2.8389\\
    2.9487	2.8253\\
    2.9358	2.8116\\
    2.9222	2.7977\\
    2.9107	2.7866\\
    2.8988	2.7754\\
    2.8862	2.7641\\
    2.8732	2.7529\\
    2.8597	2.7417\\
    2.8456	2.7305\\
    2.8309	2.7193\\
    2.8158	2.7082\\
    2.8	2.6972\\
    2.7838	2.6863\\
    2.7669	2.6755\\
    2.7496	2.6648\\
    2.7316	2.6542\\
    2.7132	2.6439\\
    2.6989	2.6362\\
    2.6844	2.6286\\
    2.6695	2.6212\\
    2.6544	2.6139\\
    2.6389	2.6067\\
    2.6231	2.5996\\
    2.607	2.5927\\
    2.5906	2.586\\
    2.5739	2.5794\\
    2.5569	2.573\\
    2.5396	2.5667\\
    2.522	2.5606\\
    2.504	2.5547\\
    2.4858	2.549\\
    2.4673	2.5435\\
    2.4485	2.5382\\
    2.4294	2.5331\\
    2.41	2.5282\\
    2.3904	2.5236\\
    2.3704	2.5191\\
    2.3502	2.5149\\
    2.3297	2.511\\
    2.3089	2.5072\\
    2.2879	2.5036\\
    2.2666	2.5001\\
    2.2451	2.4967\\
    2.2233	2.4935\\
    2.2013	2.4904\\
    2.179	2.4874\\
    2.1565	2.4846\\
    2.1338	2.4819\\
    2.1108	2.4794\\
    2.0875	2.4771\\
    2.064	2.4749\\
    2.0403	2.4729\\
    2.0163	2.471\\
    1.9921	2.4691\\
    1.9759	2.4678\\
    1.9595	2.4665\\
    1.9431	2.4653\\
    1.9099	2.4627\\
    1.8931	2.4615\\
    1.8763	2.4602\\
    1.8423	2.4576\\
    1.8251	2.4564\\
    1.8079	2.4551\\
    1.7731	2.4525\\
    1.7555	2.4513\\
    1.7379	2.45\\
    1.7023	2.4474\\
    1.6663	2.4448\\
    1.6299	2.4418\\
    1.6116	2.4401\\
    1.5931	2.4384\\
    1.5746	2.4366\\
    1.556	2.4347\\
    1.5373	2.4327\\
    1.5185	2.4306\\
    1.4997	2.4284\\
    1.4617	2.4238\\
    1.4425	2.4213\\
    1.4233	2.4187\\
    1.404	2.4161\\
    1.3846	2.4133\\
    1.3651	2.4104\\
    1.3455	2.4075\\
    1.3258	2.4044\\
    1.3061	2.4012\\
    1.2864	2.3978\\
    1.2666	2.3943\\
    1.2469	2.3905\\
    1.2271	2.3865\\
    1.2074	2.3823\\
    1.1877	2.3779\\
    1.168	2.3734\\
    1.1483	2.3686\\
    1.1286	2.3636\\
    1.109	2.3584\\
    1.0894	2.353\\
    1.0698	2.3474\\
    1.0502	2.3416\\
    1.0306	2.3356\\
    1.0111	2.3294\\
    0.9916	2.3229\\
    0.9722	2.3163\\
    0.9528	2.3095\\
    0.9334	2.3025\\
    0.9141	2.2952\\
    0.8949	2.2879\\
    0.8759	2.2803\\
    0.857	2.2726\\
    0.8384	2.2648\\
    0.8199	2.2568\\
    0.8015	2.2486\\
    0.7834	2.2404\\
    0.7654	2.2319\\
    0.7476	2.2234\\
    0.7299	2.2147\\
    0.7125	2.2059\\
    0.6952	2.1969\\
    0.6781	2.1878\\
    0.6611	2.1787\\
    0.6444	2.1693\\
    0.6278	2.1599\\
    0.6114	2.1503\\
    0.5952	2.1407\\
    0.5792	2.1309\\
    0.5634	2.121\\
    0.5477	2.111\\
    0.5322	2.1009\\
    0.5169	2.0907\\
    0.5018	2.0804\\
    0.4869	2.0701\\
    0.4721	2.0596\\
    0.4576	2.049\\
    0.4432	2.0384\\
    0.429	2.0276\\
    0.415	2.0168\\
    0.4012	2.0059\\
    0.3875	1.9949\\
    0.3741	1.9839\\
    0.3608	1.9728\\
    0.3478	1.9616\\
    0.3349	1.9503\\
    0.3222	1.939\\
    0.3097	1.9277\\
    0.2973	1.9162\\
    0.2852	1.9047\\
    0.2732	1.8932\\
    0.2615	1.8816\\
    0.2499	1.87\\
    0.2384	1.8583\\
    0.2272	1.8465\\
    0.2162	1.8347\\
    0.2053	1.8229\\
    0.1946	1.8111\\
    0.1841	1.7992\\
    0.1687	1.7813\\
    0.1537	1.7633\\
    0.1391	1.7453\\
    0.1249	1.7272\\
    0.1111	1.7091\\
    0.0977	1.6909\\
    0.0847	1.6727\\
    0.0721	1.6546\\
    0.0599	1.6363\\
    0.048	1.618\\
    0.0365	1.5997\\
    0.0254	1.5814\\
    0.0146	1.563\\
    0.0042	1.5447\\
    -0.0058	1.5263\\
    -0.0155	1.508\\
    -0.0248	1.4897\\
    -0.0338	1.4714\\
    -0.0424	1.4531\\
    -0.0507	1.4348\\
    -0.0587	1.4166\\
    -0.0663	1.3984\\
    -0.0736	1.3802\\
    -0.0805	1.362\\
    -0.0872	1.3438\\
    -0.0935	1.3257\\
    -0.0995	1.3076\\
    -0.1053	1.2895\\
    -0.1107	1.2715\\
    -0.1158	1.2535\\
    -0.1206	1.2355\\
    -0.1251	1.2176\\
    -0.1293	1.1998\\
    -0.1332	1.182\\
    -0.1368	1.1643\\
    -0.1401	1.1466\\
    -0.1432	1.129\\
    -0.146	1.1114\\
    -0.1485	1.0938\\
    -0.1507	1.0763\\
    -0.1527	1.0589\\
    -0.1543	1.0415\\
    -0.1558	1.0243\\
    -0.1569	1.007\\
    -0.1578	0.9899\\
    -0.1585	0.9729\\
    -0.1589	0.9559\\
    -0.159	0.939\\
    -0.1589	0.9235\\
    -0.1586	0.9068\\
    -0.158	0.8904\\
    -0.1572	0.874\\
    -0.1561	0.8578\\
    -0.1549	0.8417\\
    -0.1534	0.8258\\
    -0.1517	0.81\\
    -0.1498	0.7943\\
    -0.1476	0.7788\\
    -0.1444	0.7582\\
    -0.1416	0.7422\\
    -0.1378	0.7224\\
    -0.1337	0.7028\\
    -0.1293	0.6835\\
    -0.1246	0.6646\\
    -0.1196	0.646\\
    -0.1144	0.6277\\
    -0.1089	0.6098\\
    -0.1031	0.5922\\
    -0.0971	0.5749\\
    -0.0909	0.558\\
    -0.0844	0.5414\\
    -0.0779	0.5251\\
    -0.0712	0.5092\\
    -0.0643	0.4935\\
    -0.0573	0.4782\\
    -0.0503	0.4632\\
    -0.0431	0.4485\\
    -0.0358	0.4341\\
    -0.0284	0.4201\\
    -0.0198	0.4045\\
    -0.011	0.3888\\
    -0.0017	0.3726\\
    0.0076	0.3568\\
    0.0169	0.3414\\
    0.0261	0.3266\\
    0.0353	0.3121\\
    0.0444	0.2982\\
    0.0547	0.2826\\
    0.0635	0.2695\\
    0.0835	0.2395\\
    0.093	0.2253\\
    0.1021	0.2115\\
    0.1109	0.1983\\
    0.1206	0.1835\\
    0.1296	0.1692\\
    0.138	0.1555\\
    0.1468	0.1406\\
    0.1547	0.1264\\
    0.1627	0.1113\\
    0.1696	0.0973\\
    0.1762	0.0828\\
    0.1822	0.0684\\
    0.1878	0.0533\\
    0.1927	0.0377\\
    0.1966	0.0222\\
    0.1994	0.0069\\
    0.2008	-0.0087\\
    0.2013	-0.0243\\
    0.2008	-0.0401\\
  };
\addplot [color=black, forget plot]
table[row sep=crcr]{%
    3.0539	2.9328\\
    3.0521	2.9174\\
    3.0487	2.902\\
    3.0445	2.8874\\
    3.0392	2.8718\\
    3.0329	2.856\\
    3.0261	2.8406\\
    3.019	2.8263\\
    3.0109	2.8111\\
    3.003	2.7975\\
    2.9942	2.7833\\
    2.9845	2.7687\\
    2.9739	2.7536\\
    2.9642	2.7407\\
    2.9539	2.7276\\
    2.9429	2.7143\\
    2.9311	2.7008\\
    2.9185	2.6871\\
    2.9052	2.6733\\
    2.8911	2.6594\\
    2.8792	2.6482\\
    2.8669	2.637\\
    2.8539	2.6258\\
    2.8405	2.6146\\
    2.8266	2.6034\\
    2.8121	2.5922\\
    2.797	2.5811\\
    2.7814	2.5701\\
    2.7653	2.5591\\
    2.7486	2.5483\\
    2.7314	2.5375\\
    2.7136	2.527\\
    2.6952	2.5166\\
    2.6763	2.5063\\
    2.6568	2.4963\\
    2.6419	2.4889\\
    2.6266	2.4816\\
    2.611	2.4745\\
    2.5951	2.4675\\
    2.5789	2.4607\\
    2.5624	2.454\\
    2.5456	2.4475\\
    2.5285	2.4411\\
    2.511	2.435\\
    2.4933	2.429\\
    2.4753	2.4232\\
    2.457	2.4176\\
    2.4383	2.4122\\
    2.4194	2.407\\
    2.4002	2.4021\\
    2.3807	2.3974\\
    2.3609	2.3929\\
    2.3409	2.3886\\
    2.3205	2.3846\\
    2.2999	2.3809\\
    2.279	2.3773\\
    2.2578	2.374\\
    2.2364	2.3708\\
    2.2148	2.3678\\
    2.1929	2.365\\
    2.1707	2.3625\\
    2.1483	2.3601\\
    2.1256	2.3579\\
    2.1027	2.356\\
    2.0796	2.3543\\
    2.0562	2.3528\\
    2.0326	2.3515\\
    2.0087	2.3505\\
    1.9846	2.3497\\
    1.9603	2.349\\
    1.9357	2.3484\\
    1.9109	2.3479\\
    1.8859	2.3476\\
    1.8607	2.3474\\
    1.8352	2.3473\\
    1.8095	2.3474\\
    1.7923	2.3475\\
    1.7575	2.3479\\
    1.7399	2.3482\\
    1.7223	2.3486\\
    1.7046	2.349\\
    1.6867	2.3495\\
    1.6688	2.3501\\
    1.6507	2.3507\\
    1.6326	2.3512\\
    1.6143	2.3518\\
    1.596	2.3522\\
    1.5776	2.3527\\
    1.559	2.3531\\
    1.5404	2.3534\\
    1.5216	2.3538\\
    1.5028	2.3541\\
    1.4648	2.3545\\
    1.4456	2.3547\\
    1.4264	2.3548\\
    1.3876	2.355\\
    1.3484	2.355\\
    1.3088	2.3548\\
    1.2688	2.3544\\
    1.2488	2.3539\\
    1.2287	2.3532\\
    1.2086	2.3524\\
    1.1885	2.3513\\
    1.1684	2.35\\
    1.1483	2.3485\\
    1.1281	2.3469\\
    1.108	2.345\\
    1.0878	2.3429\\
    1.0676	2.3406\\
    1.0474	2.3381\\
    1.0272	2.3354\\
    1.0071	2.3325\\
    0.9869	2.3294\\
    0.9667	2.3261\\
    0.9465	2.3226\\
    0.9263	2.3189\\
    0.9062	2.315\\
    0.886	2.3109\\
    0.8659	2.3065\\
    0.846	2.302\\
    0.8262	2.2974\\
    0.8065	2.2925\\
    0.787	2.2875\\
    0.7677	2.2823\\
    0.7484	2.277\\
    0.7294	2.2714\\
    0.7105	2.2657\\
    0.6917	2.2599\\
    0.6731	2.2539\\
    0.6546	2.2478\\
    0.6363	2.2414\\
    0.6182	2.235\\
    0.6002	2.2284\\
    0.5824	2.2216\\
    0.5647	2.2148\\
    0.5472	2.2077\\
    0.5299	2.2006\\
    0.5127	2.1933\\
    0.4957	2.1858\\
    0.4789	2.1783\\
    0.4622	2.1706\\
    0.4457	2.1628\\
    0.4293	2.1548\\
    0.4131	2.1468\\
    0.3971	2.1386\\
    0.3813	2.1303\\
    0.3656	2.1219\\
    0.3501	2.1134\\
    0.3348	2.1048\\
    0.3196	2.0961\\
    0.3047	2.0873\\
    0.2898	2.0784\\
    0.2752	2.0694\\
    0.2607	2.0603\\
    0.2465	2.0511\\
    0.2324	2.0418\\
    0.2184	2.0324\\
    0.2047	2.023\\
    0.1911	2.0134\\
    0.1777	2.0038\\
    0.1644	1.9941\\
    0.1514	1.9844\\
    0.1321	1.9696\\
    0.1132	1.9546\\
    0.0947	1.9396\\
    0.0766	1.9243\\
    0.0589	1.909\\
    0.0416	1.8935\\
    0.0247	1.8779\\
    0.0082	1.8623\\
    -0.008	1.8465\\
    -0.0237	1.8306\\
    -0.0357	1.8182\\
    -0.0508	1.8021\\
    -0.0655	1.786\\
    -0.0798	1.7698\\
    -0.0938	1.7536\\
    -0.1074	1.7373\\
    -0.1206	1.7209\\
    -0.1335	1.7045\\
    -0.146	1.688\\
    -0.1582	1.6715\\
    -0.1699	1.655\\
    -0.1814	1.6385\\
    -0.1925	1.6219\\
    -0.2032	1.6054\\
    -0.2124	1.5907\\
    -0.2225	1.5741\\
    -0.2323	1.5575\\
    -0.2417	1.5408\\
    -0.2508	1.5242\\
    -0.2596	1.5075\\
    -0.2681	1.4909\\
    -0.2763	1.4742\\
    -0.2842	1.4576\\
    -0.2917	1.441\\
    -0.299	1.4244\\
    -0.3059	1.4078\\
    -0.3125	1.3913\\
    -0.3189	1.3748\\
    -0.3249	1.3583\\
    -0.3307	1.3418\\
    -0.3362	1.3253\\
    -0.3414	1.3087\\
    -0.3464	1.2922\\
    -0.3511	1.2757\\
    -0.3555	1.2592\\
    -0.3596	1.2427\\
    -0.3635	1.2263\\
    -0.3671	1.2098\\
    -0.3705	1.1934\\
    -0.3736	1.1771\\
    -0.3764	1.1607\\
    -0.379	1.1444\\
    -0.3813	1.1281\\
    -0.3834	1.1118\\
    -0.3852	1.0956\\
    -0.3868	1.0794\\
    -0.3881	1.0632\\
    -0.3892	1.047\\
    -0.39	1.0309\\
    -0.3906	1.0149\\
    -0.391	0.9988\\
    -0.3911	0.9829\\
    -0.391	0.967\\
    -0.3906	0.9511\\
    -0.3899	0.9331\\
    -0.389	0.9174\\
    -0.3879	0.9018\\
    -0.3866	0.8863\\
    -0.3851	0.8709\\
    -0.3833	0.8556\\
    -0.3814	0.8404\\
    -0.3792	0.8253\\
    -0.3768	0.8104\\
    -0.3741	0.7955\\
    -0.3713	0.7808\\
    -0.3672	0.7613\\
    -0.3633	0.7442\\
    -0.3586	0.7251\\
    -0.3535	0.7064\\
    -0.3482	0.688\\
    -0.3425	0.6699\\
    -0.3365	0.652\\
    -0.3303	0.6345\\
    -0.3238	0.6172\\
    -0.317	0.6003\\
    -0.31	0.5837\\
    -0.3027	0.5674\\
    -0.2952	0.5514\\
    -0.2875	0.5358\\
    -0.2796	0.5204\\
    -0.2715	0.5054\\
    -0.2632	0.4907\\
    -0.2548	0.4764\\
    -0.2462	0.4623\\
    -0.2375	0.4486\\
    -0.2286	0.4352\\
    -0.2196	0.4221\\
    -0.2105	0.4094\\
    -0.199	0.3938\\
    -0.1874	0.3787\\
    -0.1758	0.364\\
    -0.1641	0.3498\\
    -0.1524	0.3359\\
    -0.1407	0.3225\\
    -0.1289	0.3095\\
    -0.1171	0.2969\\
    -0.1056	0.2847\\
    -0.0941	0.2727\\
    -0.0829	0.2611\\
    -0.0696	0.2476\\
    -0.0566	0.2346\\
    -0.0439	0.222\\
    -0.032	0.2104\\
    -0.0202	0.1987\\
    -0.0087	0.1871\\
    0.0042	0.1739\\
    0.0164	0.161\\
    0.028	0.1486\\
    0.0395	0.1359\\
    0.0511	0.1225\\
    0.0618	0.1095\\
    0.0716	0.097\\
    0.0816	0.0836\\
    0.0905	0.0708\\
    0.0992	0.0574\\
    0.1074	0.0436\\
    0.1147	0.03\\
    0.1214	0.0158\\
    0.1274	0.0013\\
    0.132	-0.0131\\
    0.1353	-0.0278\\
    0.1368	-0.0426\\
  };
\addplot [color=black, forget plot]
table[row sep=crcr]{%
    2.8988	3.0465\\
    2.897	3.0311\\
    2.8937	3.0158\\
    2.8891	2.9996\\
    2.8836	2.9838\\
    2.878	2.9696\\
    2.8712	2.9543\\
    2.8642	2.9399\\
    2.8561	2.9247\\
    2.8482	2.911\\
    2.8395	2.8968\\
    2.8299	2.8822\\
    2.8211	2.8696\\
    2.8117	2.8568\\
    2.8015	2.8437\\
    2.7907	2.8303\\
    2.7791	2.8168\\
    2.7693	2.8059\\
    2.759	2.7948\\
    2.7482	2.7837\\
    2.7369	2.7725\\
    2.7251	2.7613\\
    2.7127	2.75\\
    2.6999	2.7388\\
    2.6865	2.7275\\
    2.6726	2.7162\\
    2.6582	2.705\\
    2.647	2.6966\\
    2.6355	2.6882\\
    2.6237	2.6799\\
    2.6116	2.6716\\
    2.5992	2.6634\\
    2.5864	2.6553\\
    2.5734	2.6472\\
    2.5601	2.6391\\
    2.5464	2.6312\\
    2.5325	2.6234\\
    2.5182	2.6156\\
    2.5036	2.608\\
    2.4887	2.6004\\
    2.4735	2.593\\
    2.458	2.5857\\
    2.4422	2.5785\\
    2.4261	2.5715\\
    2.4097	2.5646\\
    2.393	2.5578\\
    2.376	2.5511\\
    2.3587	2.5446\\
    2.3411	2.5381\\
    2.3233	2.5317\\
    2.3052	2.5255\\
    2.2868	2.5193\\
    2.2681	2.5133\\
    2.2492	2.5073\\
    2.23	2.5015\\
    2.217	2.4978\\
    2.204	2.494\\
    2.1908	2.4904\\
    2.164	2.4832\\
    2.1368	2.4762\\
    2.123	2.4727\\
    2.1092	2.4691\\
    2.0952	2.4656\\
    2.0812	2.4619\\
    2.0671	2.4583\\
    2.0385	2.4509\\
    2.0241	2.4472\\
    2.0095	2.4435\\
    1.9949	2.4397\\
    1.9802	2.4359\\
    1.9654	2.4321\\
    1.9505	2.4282\\
    1.9355	2.4243\\
    1.9204	2.4204\\
    1.9052	2.4165\\
    1.8899	2.4125\\
    1.8745	2.4085\\
    1.859	2.4045\\
    1.8278	2.3963\\
    1.812	2.3921\\
    1.7962	2.3878\\
    1.7803	2.3834\\
    1.7643	2.379\\
    1.7482	2.3746\\
    1.732	2.37\\
    1.7157	2.3654\\
    1.6994	2.3607\\
    1.683	2.356\\
    1.6664	2.3512\\
    1.6499	2.3463\\
    1.6332	2.3414\\
    1.5996	2.3312\\
    1.5826	2.3261\\
    1.5656	2.3209\\
    1.5485	2.3156\\
    1.5313	2.3102\\
    1.5141	2.3046\\
    1.4968	2.2989\\
    1.4795	2.2931\\
    1.4621	2.2871\\
    1.4447	2.2809\\
    1.4272	2.2746\\
    1.4096	2.2681\\
    1.3921	2.2614\\
    1.3744	2.2546\\
    1.3568	2.2476\\
    1.3391	2.2405\\
    1.3213	2.2331\\
    1.3035	2.2256\\
    1.2857	2.218\\
    1.2679	2.2101\\
    1.25	2.2021\\
    1.2321	2.194\\
    1.2141	2.1856\\
    1.1962	2.1771\\
    1.1782	2.1684\\
    1.1604	2.1595\\
    1.1427	2.1506\\
    1.1252	2.1414\\
    1.1079	2.1322\\
    1.0907	2.1228\\
    1.0737	2.1133\\
    1.0569	2.1037\\
    1.0402	2.0939\\
    1.0237	2.0841\\
    1.0074	2.0741\\
    0.9913	2.064\\
    0.9753	2.0537\\
    0.9595	2.0434\\
    0.9439	2.033\\
    0.9285	2.0224\\
    0.9132	2.0118\\
    0.8981	2.001\\
    0.8832	1.9902\\
    0.8685	1.9793\\
    0.854	1.9682\\
    0.8396	1.9571\\
    0.8254	1.9459\\
    0.8114	1.9346\\
    0.7976	1.9233\\
    0.784	1.9118\\
    0.7706	1.9003\\
    0.7573	1.8888\\
    0.7443	1.8771\\
    0.7314	1.8654\\
    0.7187	1.8536\\
    0.7063	1.8418\\
    0.694	1.8299\\
    0.6818	1.818\\
    0.6699	1.806\\
    0.6582	1.794\\
    0.6466	1.7819\\
    0.6353	1.7698\\
    0.6241	1.7576\\
    0.6131	1.7454\\
    0.6023	1.7332\\
    0.5917	1.7209\\
    0.5812	1.7086\\
    0.571	1.6962\\
    0.5609	1.6839\\
    0.551	1.6715\\
    0.5413	1.6591\\
    0.5318	1.6466\\
    0.5224	1.6342\\
    0.5133	1.6217\\
    0.5043	1.6092\\
    0.4955	1.5967\\
    0.4868	1.5842\\
    0.4784	1.5717\\
    0.4701	1.5592\\
    0.462	1.5467\\
    0.4541	1.5342\\
    0.4425	1.5154\\
    0.4313	1.4966\\
    0.4205	1.4779\\
    0.4101	1.4592\\
    0.4	1.4405\\
    0.3903	1.4218\\
    0.3809	1.4031\\
    0.3719	1.3845\\
    0.3633	1.3659\\
    0.355	1.3474\\
    0.347	1.3289\\
    0.3394	1.3105\\
    0.3321	1.2922\\
    0.3251	1.274\\
    0.3185	1.2558\\
    0.3122	1.2377\\
    0.3062	1.2197\\
    0.3005	1.2017\\
    0.2951	1.1839\\
    0.29	1.1661\\
    0.2851	1.1484\\
    0.2806	1.1308\\
    0.2763	1.1133\\
    0.2723	1.0959\\
    0.2685	1.0786\\
    0.265	1.0615\\
    0.2618	1.0444\\
    0.2588	1.0274\\
    0.2561	1.0106\\
    0.2536	0.9939\\
    0.2513	0.9773\\
    0.2492	0.9608\\
    0.2473	0.9444\\
    0.2456	0.9282\\
    0.2441	0.9121\\
    0.2428	0.8961\\
    0.2416	0.8802\\
    0.2406	0.8645\\
    0.2398	0.8489\\
    0.239	0.8283\\
    0.2385	0.8079\\
    0.2383	0.7888\\
    0.2383	0.769\\
    0.2385	0.7494\\
    0.2389	0.73\\
    0.2395	0.7109\\
    0.2402	0.6921\\
    0.2412	0.6735\\
    0.2423	0.6553\\
    0.2437	0.6372\\
    0.2451	0.6204\\
    0.2469	0.6012\\
    0.2486	0.584\\
    0.2504	0.5671\\
    0.2524	0.5505\\
    0.2544	0.5342\\
    0.2565	0.5182\\
    0.2587	0.5024\\
    0.261	0.487\\
    0.2639	0.4681\\
    0.2669	0.4496\\
    0.27	0.4316\\
    0.2731	0.414\\
    0.2763	0.3968\\
    0.2794	0.3801\\
    0.2825	0.3639\\
    0.2857	0.348\\
    0.2888	0.3326\\
    0.2925	0.3147\\
    0.2962	0.2974\\
    0.2997	0.2808\\
    0.303	0.2647\\
    0.3062	0.2492\\
    0.3098	0.232\\
    0.3131	0.2156\\
    0.3163	0.2\\
    0.3194	0.1831\\
    0.3223	0.1673\\
    0.325	0.1507\\
    0.3275	0.1339\\
    0.3295	0.1185\\
    0.3313	0.102\\
    0.3325	0.0865\\
    0.3333	0.0703\\
    0.3336	0.0541\\
    0.3334	0.0383\\
    0.3326	0.0225\\
    0.3309	0.0069\\
    0.3282	-0.0083\\
    0.3242	-0.0233\\
    0.319	-0.0377\\
    0.3126	-0.0515\\
  };
\addplot [color=black, forget plot]
table[row sep=crcr]{%
    2.9995	2.8857\\
    2.9978	2.8711\\
    2.9946	2.8561\\
    2.9906	2.8417\\
    2.9854	2.8263\\
    2.9793	2.8107\\
    2.9726	2.7955\\
    2.9657	2.7813\\
    2.9577	2.7662\\
    2.9499	2.7527\\
    2.9413	2.7386\\
    2.9318	2.724\\
    2.9231	2.7116\\
    2.9138	2.6988\\
    2.9037	2.6858\\
    2.893	2.6726\\
    2.8815	2.6591\\
    2.8692	2.6455\\
    2.8562	2.6317\\
    2.8453	2.6206\\
    2.8338	2.6095\\
    2.8218	2.5983\\
    2.8093	2.5871\\
    2.7963	2.5759\\
    2.7827	2.5646\\
    2.7686	2.5534\\
    2.754	2.5423\\
    2.7388	2.5312\\
    2.7231	2.5202\\
    2.7068	2.5093\\
    2.69	2.4984\\
    2.6726	2.4878\\
    2.6547	2.4772\\
    2.6362	2.4668\\
    2.6219	2.4592\\
    2.6074	2.4516\\
    2.5925	2.4442\\
    2.5774	2.4369\\
    2.5619	2.4297\\
    2.5461	2.4227\\
    2.53	2.4158\\
    2.5136	2.409\\
    2.4969	2.4025\\
    2.4799	2.3961\\
    2.4625	2.3898\\
    2.4449	2.3838\\
    2.427	2.3779\\
    2.4088	2.3722\\
    2.3902	2.3667\\
    2.3714	2.3615\\
    2.3523	2.3564\\
    2.3329	2.3516\\
    2.3132	2.347\\
    2.2933	2.3426\\
    2.273	2.3385\\
    2.2525	2.3346\\
    2.2317	2.3309\\
    2.2107	2.3275\\
    2.1894	2.3242\\
    2.1678	2.321\\
    2.146	2.3181\\
    2.1239	2.3154\\
    2.1016	2.3128\\
    2.079	2.3105\\
    2.0562	2.3083\\
    2.0332	2.3064\\
    2.0099	2.3047\\
    1.9863	2.3032\\
    1.9625	2.302\\
    1.9385	2.3009\\
    1.9143	2.3\\
    1.8898	2.2992\\
    1.8651	2.2985\\
    1.8402	2.2979\\
    1.8234	2.2976\\
    1.8066	2.2974\\
    1.7726	2.297\\
    1.7554	2.297\\
    1.7382	2.2969\\
    1.7034	2.2971\\
    1.6858	2.2972\\
    1.6682	2.2975\\
    1.6504	2.2977\\
    1.6326	2.2981\\
    1.5966	2.2989\\
    1.5785	2.2993\\
    1.5419	2.2999\\
    1.5234	2.3001\\
    1.5049	2.3002\\
    1.4862	2.3003\\
    1.4486	2.3003\\
    1.4297	2.3002\\
    1.3915	2.2998\\
    1.3529	2.2992\\
    1.3334	2.2988\\
    1.3139	2.2983\\
    1.2942	2.2978\\
    1.2745	2.2972\\
    1.2547	2.2966\\
    1.2347	2.2958\\
    1.2148	2.295\\
    1.1948	2.2939\\
    1.1749	2.2927\\
    1.155	2.2912\\
    1.1352	2.2896\\
    1.1154	2.2878\\
    1.0956	2.2857\\
    1.0758	2.2835\\
    1.0561	2.2811\\
    1.0365	2.2785\\
    1.0168	2.2757\\
    0.9973	2.2727\\
    0.9778	2.2695\\
    0.9583	2.2661\\
    0.9389	2.2625\\
    0.9195	2.2588\\
    0.9002	2.2548\\
    0.8809	2.2507\\
    0.8617	2.2464\\
    0.8426	2.2419\\
    0.8235	2.2372\\
    0.8047	2.2323\\
    0.7859	2.2273\\
    0.7673	2.2221\\
    0.7488	2.2168\\
    0.7305	2.2113\\
    0.7124	2.2057\\
    0.6944	2.1999\\
    0.6765	2.1939\\
    0.6588	2.1878\\
    0.6412	2.1816\\
    0.6239	2.1752\\
    0.6066	2.1687\\
    0.5895	2.1621\\
    0.5726	2.1553\\
    0.5558	2.1484\\
    0.5392	2.1413\\
    0.5228	2.1342\\
    0.5065	2.1269\\
    0.4904	2.1194\\
    0.4744	2.1119\\
    0.4586	2.1042\\
    0.443	2.0965\\
    0.4275	2.0886\\
    0.4122	2.0806\\
    0.3971	2.0725\\
    0.3821	2.0643\\
    0.3673	2.056\\
    0.3527	2.0476\\
    0.3383	2.0391\\
    0.324	2.0305\\
    0.3099	2.0219\\
    0.2959	2.0131\\
    0.2821	2.0042\\
    0.2685	1.9953\\
    0.2551	1.9863\\
    0.2418	1.9772\\
    0.2287	1.968\\
    0.2158	1.9587\\
    0.1967	1.9447\\
    0.1781	1.9306\\
    0.1598	1.9163\\
    0.1418	1.9018\\
    0.1243	1.8872\\
    0.1071	1.8725\\
    0.0904	1.8577\\
    0.074	1.8428\\
    0.0579	1.8277\\
    0.0423	1.8126\\
    0.027	1.7974\\
    0.0121	1.7821\\
    -0.0024	1.7667\\
    -0.0165	1.7513\\
    -0.0281	1.7384\\
    -0.0406	1.7239\\
    -0.0538	1.7083\\
    -0.0666	1.6926\\
    -0.0791	1.6769\\
    -0.0912	1.6611\\
    -0.103	1.6453\\
    -0.1145	1.6294\\
    -0.1256	1.6135\\
    -0.1364	1.5976\\
    -0.1468	1.5817\\
    -0.157	1.5658\\
    -0.1663	1.5506\\
    -0.1753	1.5354\\
    -0.1845	1.5195\\
    -0.1933	1.5035\\
    -0.2019	1.4875\\
    -0.2102	1.4715\\
    -0.2182	1.4555\\
    -0.2258	1.4395\\
    -0.2332	1.4235\\
    -0.2403	1.4075\\
    -0.2471	1.3915\\
    -0.2536	1.3755\\
    -0.2599	1.3596\\
    -0.2658	1.3436\\
    -0.2715	1.3278\\
    -0.2769	1.3119\\
    -0.282	1.296\\
    -0.2869	1.2801\\
    -0.2915	1.2641\\
    -0.2958	1.2482\\
    -0.3	1.2323\\
    -0.3038	1.2163\\
    -0.3074	1.2004\\
    -0.3108	1.1845\\
    -0.3139	1.1686\\
    -0.3167	1.1527\\
    -0.3193	1.1368\\
    -0.3217	1.121\\
    -0.3238	1.1052\\
    -0.3256	1.0894\\
    -0.3272	1.0737\\
    -0.3286	1.0579\\
    -0.3298	1.0422\\
    -0.3307	1.0266\\
    -0.3313	1.011\\
    -0.3318	0.9954\\
    -0.332	0.9798\\
    -0.3319	0.9644\\
    -0.3317	0.949\\
    -0.3312	0.9336\\
    -0.3305	0.9183\\
    -0.3294	0.9015\\
    -0.3281	0.8848\\
    -0.3267	0.8698\\
    -0.325	0.8548\\
    -0.3232	0.84\\
    -0.3211	0.8252\\
    -0.3188	0.8106\\
    -0.3164	0.7961\\
    -0.3137	0.7817\\
    -0.3098	0.7626\\
    -0.3056	0.7438\\
    -0.301	0.7251\\
    -0.2969	0.7095\\
    -0.2917	0.6914\\
    -0.2862	0.6735\\
    -0.2805	0.6559\\
    -0.2745	0.6386\\
    -0.2682	0.6215\\
    -0.2617	0.6048\\
    -0.2549	0.5884\\
    -0.2478	0.5723\\
    -0.2406	0.5565\\
    -0.2331	0.541\\
    -0.2254	0.5258\\
    -0.2176	0.5109\\
    -0.2096	0.4963\\
    -0.2014	0.482\\
    -0.1931	0.468\\
    -0.1847	0.4544\\
    -0.1761	0.441\\
    -0.1674	0.428\\
    -0.1586	0.4152\\
    -0.1497	0.4028\\
    -0.1385	0.3876\\
    -0.1273	0.3729\\
    -0.1162	0.3586\\
    -0.105	0.3447\\
    -0.0938	0.3312\\
    -0.0827	0.3181\\
    -0.0716	0.3054\\
    -0.0605	0.2932\\
    -0.0496	0.2812\\
    -0.039	0.2695\\
    -0.0285	0.2582\\
    -0.0163	0.2449\\
    -0.0043	0.232\\
    0.0073	0.2196\\
    0.0186	0.2076\\
    0.0295	0.1959\\
    0.0398	0.1845\\
    0.0513	0.1715\\
    0.0621	0.1588\\
    0.0723	0.1466\\
    0.0832	0.1331\\
    0.0932	0.1201\\
    0.1022	0.1076\\
    0.1114	0.0942\\
    0.1204	0.0802\\
    0.1281	0.0672\\
    0.1353	0.0539\\
    0.1422	0.0397\\
    0.1482	0.0257\\
    0.1533	0.0112\\
    0.1572	-0.0033\\
    0.1594	-0.018\\
  };


==> figures/NavTask/reachValidated.tikz <==
\addplot[area legend, draw=black, fill=white]
table[row sep=crcr] {%
    x	y\\
    2.85	2.85\\
    3.15	2.85\\
    3.15	3.15\\
    2.85	3.15\\
    2.85	2.85\\
  }--cycle;
\addlegendentry{Initial set}


\addplot[area legend, draw=mycolor2, fill=mycolor2]
table[row sep=crcr] {%
    x	y\\
    -0.5	-0.5\\
    0.5	-0.5\\
    0.5	0.5\\
    -0.5	0.5\\
    -0.5	-0.5\\
  }--cycle;
\addlegendentry{Goal set}


\addplot[area legend, draw=mycolor3, fill=mycolor3]
table[row sep=crcr] {%
    x	y\\
    1	1\\
    2	1\\
    2	2\\
    1	2\\
    1	1\\
  }--cycle;
\addlegendentry{Obstacle}


\addplot[area legend, draw=mycolor1, fill=mycolor1]
table[row sep=crcr] {%
    x	y\\
    3.15	3.15\\
    3.15	2.85\\
    3.1323	2.8478\\
    3.1145	2.8436\\
    3.0975	2.8384\\
    3.081	2.8324\\
    3.0625	2.8247\\
    3.0463	2.8173\\
    3.0289	2.8086\\
    3.0104	2.7986\\
    2.9959	2.7902\\
    2.9808	2.7811\\
    2.965	2.7713\\
    2.9485	2.7609\\
    2.9313	2.75\\
    2.9135	2.7386\\
    2.8949	2.7265\\
    2.8757	2.7139\\
    2.8557	2.7008\\
    2.8413	2.6919\\
    2.827	2.683\\
    2.8123	2.674\\
    2.7978	2.665\\
    2.7823	2.6559\\
    2.7663	2.6468\\
    2.7499	2.6377\\
    2.733	2.6285\\
    2.7158	2.6193\\
    2.698	2.6102\\
    2.6798	2.6012\\
    2.6611	2.5922\\
    2.6419	2.5833\\
    2.6223	2.5746\\
    2.6022	2.5659\\
    2.5816	2.5574\\
    2.5605	2.5491\\
    2.539	2.5409\\
    2.517	2.5328\\
    2.4945	2.5249\\
    2.4715	2.5173\\
    2.4481	2.5098\\
    2.4242	2.5025\\
    2.3998	2.4955\\
    2.375	2.4887\\
    2.3497	2.4821\\
    2.324	2.4758\\
    2.3072	2.4727\\
    2.2846	2.4668\\
    2.2669	2.4638\\
    2.2442	2.4584\\
    2.2256	2.4555\\
    2.203	2.4503\\
    2.1834	2.4474\\
    2.161	2.4426\\
    2.1411	2.4398\\
    2.1181	2.4353\\
    2.098	2.4326\\
    2.0811	2.4303\\
    2.0596	2.4263\\
    2.0427	2.424\\
    2.0243	2.4215\\
    2.0049	2.4193\\
    1.9845	2.4161\\
    1.9671	2.414\\
    1.9484	2.4116\\
    1.9287	2.4094\\
    1.9107	2.4074\\
    1.892	2.4046\\
    1.8743	2.4022\\
    1.8552	2.3996\\
    1.8352	2.3971\\
    1.8141	2.3947\\
    1.7973	2.3924\\
    1.7793	2.3898\\
    1.7599	2.3869\\
    1.7433	2.3846\\
    1.7235	2.3819\\
    1.6958	2.3782\\
    1.6781	2.3756\\
    1.651	2.3716\\
    1.6214	2.3669\\
    1.5966	2.3628\\
    1.5722	2.3584\\
    1.5478	2.3538\\
    1.5234	2.3489\\
    1.4991	2.3437\\
    1.4751	2.3384\\
    1.451	2.3327\\
    1.4268	2.3267\\
    1.4027	2.3204\\
    1.3786	2.3138\\
    1.3545	2.307\\
    1.3306	2.2998\\
    1.307	2.2925\\
    1.2833	2.2848\\
    1.2597	2.2768\\
    1.2439	2.2699\\
    1.2214	2.258\\
    1.1992	2.2459\\
    1.1772	2.2334\\
    1.1556	2.2207\\
    1.134	2.2076\\
    1.1126	2.1942\\
    1.0915	2.1806\\
    1.0706	2.1667\\
    1.0499	2.1524\\
    1.0296	2.138\\
    1.0094	2.1232\\
    0.9895	2.1082\\
    0.97	2.0929\\
    0.9502	2.077\\
    0.9316	2.0615\\
    0.9139	2.0464\\
    0.8962	2.0307\\
    0.8787	2.0148\\
    0.8631	2.0002\\
    0.8501	1.9878\\
    0.8377	1.9757\\
    0.8042	1.9417\\
    0.7917	1.929\\
    0.7739	1.9093\\
    0.7611	1.8953\\
    0.748	1.8815\\
    0.7321	1.8623\\
    0.7199	1.848\\
    0.7066	1.8332\\
    0.6924	1.8146\\
    0.6808	1.8\\
    0.6673	1.7842\\
    0.6547	1.7664\\
    0.6438	1.7514\\
    0.6303	1.7347\\
    0.6188	1.7168\\
    0.6085	1.7017\\
    0.5954	1.6844\\
    0.5849	1.6667\\
    0.5753	1.6513\\
    0.5626	1.6337\\
    0.5532	1.6167\\
    0.5443	1.601\\
    0.5319	1.5825\\
    0.5234	1.5656\\
    0.5151	1.5498\\
    0.5033	1.531\\
    0.4955	1.5142\\
    0.4879	1.4984\\
    0.4782	1.4811\\
    0.4705	1.4662\\
    0.4637	1.4499\\
    0.4569	1.434\\
    0.4482	1.4166\\
    0.4408	1.3996\\
    0.4347	1.3836\\
    0.4266	1.3654\\
    0.4198	1.35\\
    0.4142	1.3321\\
    0.4067	1.3139\\
    0.4004	1.2967\\
    0.3956	1.2807\\
    0.3894	1.2636\\
    0.3833	1.2473\\
    0.379	1.2299\\
    0.3735	1.213\\
    0.3681	1.1967\\
    0.3643	1.1794\\
    0.3595	1.1627\\
    0.3548	1.145\\
    0.3502	1.1254\\
    0.346	1.1075\\
    0.3418	1.0882\\
    0.3382	1.0707\\
    0.3345	1.0516\\
    0.3314	1.0342\\
    0.3281	1.0154\\
    0.3255	0.9983\\
    0.3224	0.9795\\
    0.3203	0.9629\\
    0.3173	0.9434\\
    0.3156	0.9239\\
    0.3134	0.9071\\
    0.3121	0.8896\\
    0.3101	0.8671\\
    0.3086	0.8449\\
    0.3073	0.8229\\
    0.3064	0.8026\\
    0.306	0.7853\\
    0.3062	0.7684\\
    0.3067	0.748\\
    0.3074	0.7285\\
    0.3083	0.7099\\
    0.3093	0.6912\\
    0.3104	0.673\\
    0.3116	0.6551\\
    0.3129	0.6376\\
    0.3143	0.6202\\
    0.3157	0.6029\\
    0.3173	0.5857\\
    0.319	0.5689\\
    0.3213	0.5501\\
    0.3233	0.5278\\
    0.3256	0.5102\\
    0.3277	0.4883\\
    0.3301	0.4653\\
    0.3325	0.443\\
    0.3349	0.4212\\
    0.3372	0.3999\\
    0.3396	0.3786\\
    0.3418	0.3592\\
    0.3437	0.3404\\
    0.3455	0.3223\\
    0.3474	0.3038\\
    0.3491	0.2868\\
    0.3507	0.2702\\
    0.3522	0.2535\\
    0.3534	0.2364\\
    0.3547	0.2194\\
    0.3556	0.2026\\
    0.3565	0.1847\\
    0.3571	0.1678\\
    0.3576	0.1509\\
    0.3577	0.1254\\
    0.3577	0.1066\\
    0.3575	0.0883\\
    0.3572	0.0707\\
    0.3962	0.0461\\
    0.4104	0.0278\\
    0.4154	0.0045\\
    0.4193	-0.0188\\
    0.4213	-0.0365\\
    0.4226	-0.0554\\
    0.4235	-0.0795\\
    0.4237	-0.1032\\
    0.4237	-0.1314\\
    0.4202	-0.1483\\
    0.4104	-0.1626\\
    0.3946	-0.1685\\
    0.3773	-0.1713\\
    0.3605	-0.1747\\
    0.3436	-0.1784\\
    0.3231	-0.1826\\
    0.3027	-0.1858\\
    0.2858	-0.188\\
    0.2691	-0.1898\\
    0.2338	-0.1911\\
    0.2076	-0.1916\\
    0.1898	-0.1919\\
    0.1647	-0.1923\\
    0.1389	-0.1925\\
    0.1219	-0.1926\\
    0.068	-0.1926\\
    0.0474	-0.1922\\
    0.0298	-0.1909\\
    0.012	-0.1889\\
    -0.0082	-0.1883\\
    -0.0281	-0.1877\\
    -0.0498	-0.1858\\
    -0.0681	-0.1832\\
    -0.0848	-0.1798\\
    -0.1024	-0.1755\\
    -0.1232	-0.1706\\
    -0.1397	-0.1667\\
    -0.1566	-0.1629\\
    -0.1741	-0.1431\\
    -0.1792	-0.1198\\
    -0.1831	-0.0965\\
    -0.185	-0.0789\\
    -0.1863	-0.06\\
    -0.1873	-0.0358\\
    -0.1875	-0.0121\\
    -0.1875	0.0161\\
    -0.1839	0.033\\
    -0.1741	0.0473\\
    -0.1584	0.0532\\
    -0.1368	0.0565\\
    -0.1149	0.0589\\
    -0.117	0.0761\\
    -0.1195	0.0944\\
    -0.1219	0.1113\\
    -0.1248	0.1289\\
    -0.1278	0.1462\\
    -0.1308	0.1627\\
    -0.137	0.1957\\
    -0.1404	0.2132\\
    -0.1439	0.2311\\
    -0.1514	0.2686\\
    -0.1545	0.2853\\
    -0.158	0.3017\\
    -0.1611	0.3191\\
    -0.1645	0.3358\\
    -0.1678	0.354\\
    -0.1712	0.3717\\
    -0.1744	0.3905\\
    -0.1778	0.4091\\
    -0.1809	0.4287\\
    -0.1837	0.4454\\
    -0.1863	0.4626\\
    -0.1888	0.4794\\
    -0.1911	0.496\\
    -0.1933	0.5127\\
    -0.1954	0.5294\\
    -0.1974	0.5461\\
    -0.1994	0.5637\\
    -0.2012	0.5816\\
    -0.2028	0.5997\\
    -0.2042	0.6181\\
    -0.2054	0.6359\\
    -0.2065	0.6549\\
    -0.2073	0.6741\\
    -0.2079	0.6936\\
    -0.2081	0.7111\\
    -0.2083	0.7311\\
    -0.2082	0.7482\\
    -0.208	0.7696\\
    -0.2074	0.792\\
    -0.2067	0.8122\\
    -0.2056	0.836\\
    -0.2043	0.8599\\
    -0.2033	0.8766\\
    -0.2022	0.8937\\
    -0.201	0.9106\\
    -0.1991	0.9369\\
    -0.1974	0.9546\\
    -0.1951	0.9782\\
    -0.1927	1\\
    -0.1899	1.0225\\
    -0.1871	1.0394\\
    -0.1848	1.0562\\
    -0.1818	1.0737\\
    -0.1786	1.0907\\
    -0.1754	1.108\\
    -0.1714	1.1258\\
    -0.168	1.1428\\
    -0.1634	1.1593\\
    -0.1595	1.1782\\
    -0.1542	1.195\\
    -0.1498	1.214\\
    -0.1443	1.2305\\
    -0.1389	1.25\\
    -0.1333	1.2663\\
    -0.1269	1.2862\\
    -0.1209	1.3025\\
    -0.1136	1.3226\\
    -0.1076	1.3383\\
    -0.1004	1.354\\
    -0.0941	1.3713\\
    -0.0876	1.387\\
    -0.0793	1.4034\\
    -0.0716	1.4225\\
    -0.0643	1.4377\\
    -0.0561	1.4524\\
    -0.0477	1.4713\\
    -0.0397	1.4864\\
    -0.0307	1.5012\\
    -0.0215	1.5201\\
    -0.0129	1.535\\
    -0.0029	1.5499\\
    0.0072	1.569\\
    0.0162	1.5833\\
    0.0271	1.5983\\
    0.038	1.6169\\
    0.0474	1.6308\\
    0.0594	1.6462\\
    0.071	1.6645\\
    0.0808	1.6782\\
    0.094	1.6937\\
    0.1063	1.7115\\
    0.1165	1.7249\\
    0.1309	1.7404\\
    0.1443	1.7587\\
    0.1556	1.7719\\
    0.1699	1.7862\\
    0.1841	1.8042\\
    0.1959	1.817\\
    0.2111	1.831\\
    0.2261	1.8486\\
    0.2385	1.8611\\
    0.2546	1.875\\
    0.2703	1.8919\\
    0.2827	1.9037\\
    0.2952	1.915\\
    0.312	1.9282\\
    0.3255	1.9406\\
    0.341	1.955\\
    0.3538	1.9659\\
    0.367	1.9766\\
    0.3802	1.9871\\
    0.3976	1.9991\\
    0.4125	2.0111\\
    0.4289	2.0243\\
    0.4425	2.0343\\
    0.4561	2.0441\\
    0.4704	2.0541\\
    0.4844	2.0637\\
    0.5032	2.0746\\
    0.5192	2.0859\\
    0.5337	2.0952\\
    0.5517	2.1071\\
    0.5661	2.1159\\
    0.5813	2.125\\
    0.5959	2.1335\\
    0.616	2.1434\\
    0.6334	2.1537\\
    0.6488	2.1621\\
    0.6636	2.17\\
    0.6785	2.1777\\
    0.6936	2.1853\\
    0.7087	2.1927\\
    0.7239	2.2001\\
    0.7392	2.2073\\
    0.7546	2.2145\\
    0.7701	2.2215\\
    0.7857	2.2283\\
    0.8014	2.2351\\
    0.8172	2.2417\\
    0.833	2.2482\\
    0.8491	2.2547\\
    0.8651	2.2609\\
    0.8812	2.2671\\
    0.8974	2.2731\\
    0.9137	2.279\\
    0.93	2.2847\\
    0.9465	2.2903\\
    0.963	2.2958\\
    0.9795	2.3012\\
    0.9962	2.3065\\
    1.0129	2.3116\\
    1.029	2.3164\\
    1.0457	2.3213\\
    1.0626	2.3262\\
    1.0795	2.3309\\
    1.0965	2.3356\\
    1.1135	2.3401\\
    1.1306	2.3445\\
    1.1475	2.3487\\
    1.1661	2.3535\\
    1.2029	2.3633\\
    1.228	2.3704\\
    1.2475	2.3814\\
    1.2627	2.3892\\
    1.2931	2.4046\\
    1.3084	2.4122\\
    1.3237	2.4197\\
    1.3391	2.4271\\
    1.3544	2.4345\\
    1.3699	2.4417\\
    1.3853	2.4489\\
    1.4008	2.456\\
    1.4163	2.463\\
    1.4319	2.4699\\
    1.4473	2.4767\\
    1.4628	2.4835\\
    1.4782	2.4902\\
    1.4937	2.4969\\
    1.5249	2.5101\\
    1.5528	2.52\\
    1.5698	2.5289\\
    1.5856	2.5354\\
    1.6136	2.5449\\
    1.6301	2.5534\\
    1.6588	2.5629\\
    1.675	2.571\\
    1.7036	2.5802\\
    1.7195	2.588\\
    1.7479	2.5971\\
    1.7633	2.6046\\
    1.7913	2.6136\\
    1.8065	2.6209\\
    1.834	2.6298\\
    1.8619	2.6405\\
    1.8896	2.6511\\
    1.9168	2.6615\\
    1.9438	2.6719\\
    1.9703	2.6821\\
    1.9965	2.6922\\
    2.0223	2.7022\\
    2.0477	2.7123\\
    2.0725	2.7225\\
    2.0969	2.7327\\
    2.1209	2.7429\\
    2.1444	2.7533\\
    2.1675	2.7636\\
    2.1901	2.774\\
    2.2124	2.7844\\
    2.2342	2.7947\\
    2.2555	2.8051\\
    2.2763	2.8156\\
    2.2967	2.8261\\
    2.3165	2.8367\\
    2.3359	2.8474\\
    2.3548	2.8581\\
    2.3732	2.8689\\
    2.3911	2.8797\\
    2.4086	2.8904\\
    2.4256	2.9012\\
    2.4421	2.912\\
    2.4582	2.9226\\
    2.4739	2.9332\\
    2.4892	2.9436\\
    2.5041	2.9539\\
    2.5185	2.9642\\
    2.5326	2.9742\\
    2.5462	2.9842\\
    2.566	2.9989\\
    2.5849	3.0131\\
    2.6032	3.0267\\
    2.621	3.0394\\
    2.6382	3.0515\\
    2.6549	3.0628\\
    2.6709	3.0734\\
    2.6862	3.0833\\
    2.7011	3.0924\\
    2.7199	3.1033\\
    2.7378	3.1128\\
    2.7545	3.121\\
    2.7701	3.1279\\
    2.7878	3.135\\
    2.8064	3.1413\\
    2.8241	3.146\\
    2.8417	3.1493\\
    3.15	3.15\\
  }--cycle;
\addlegendentry{Reachable set}


\addplot[area legend, draw=black, fill=white, forget plot]
table[row sep=crcr] {%
    x	y\\
    2.85	2.85\\
    3.15	2.85\\
    3.15	3.15\\
    2.85	3.15\\
    2.85	2.85\\
  }--cycle;

\addplot [color=black]
table[row sep=crcr]{%
    2.85	2.85\\
    2.8356	2.8484\\
    2.8207	2.8452\\
    2.8064	2.8413\\
    2.7927	2.8369\\
    2.7791	2.8319\\
    2.7643	2.8258\\
    2.7503	2.8196\\
    2.7375	2.8136\\
    2.724	2.8069\\
    2.71	2.7995\\
    2.6952	2.7915\\
    2.6825	2.7841\\
    2.6693	2.7764\\
    2.6556	2.7684\\
    2.6413	2.7601\\
    2.6265	2.7515\\
    2.6142	2.7443\\
    2.6017	2.737\\
    2.5887	2.7294\\
    2.5755	2.7217\\
    2.5619	2.7138\\
    2.5479	2.7058\\
    2.5334	2.6977\\
    2.5185	2.6897\\
    2.5031	2.6816\\
    2.4873	2.6736\\
    2.4711	2.6656\\
    2.4544	2.6576\\
    2.4415	2.6516\\
    2.4284	2.6457\\
    2.4151	2.6397\\
    2.4015	2.6339\\
    2.3876	2.628\\
    2.3735	2.6222\\
    2.3592	2.6164\\
    2.3445	2.6107\\
    2.3297	2.6051\\
    2.3145	2.5994\\
    2.2991	2.5939\\
    2.2835	2.5884\\
    2.2676	2.583\\
    2.2514	2.5777\\
    2.235	2.5724\\
    2.2184	2.5673\\
    2.2014	2.5622\\
    2.1843	2.5571\\
    2.1669	2.5522\\
    2.1492	2.5472\\
    2.1314	2.5423\\
    2.1133	2.5375\\
    2.095	2.5326\\
    2.0765	2.5279\\
    2.0577	2.5232\\
    2.0387	2.5185\\
    2.0195	2.5139\\
    2	2.5094\\
    1.9803	2.5049\\
    1.9604	2.5005\\
    1.9403	2.4962\\
    1.92	2.4918\\
    1.8995	2.4873\\
    1.8719	2.4813\\
    1.858	2.4783\\
    1.844	2.4752\\
    1.83	2.4722\\
    1.8158	2.4691\\
    1.8016	2.4659\\
    1.7873	2.4628\\
    1.773	2.4596\\
    1.7585	2.4565\\
    1.744	2.4533\\
    1.7294	2.45\\
    1.7147	2.4468\\
    1.7	2.4435\\
    1.6851	2.4403\\
    1.6702	2.4369\\
    1.6553	2.4336\\
    1.6403	2.4302\\
    1.6252	2.4267\\
    1.6102	2.4231\\
    1.5951	2.4195\\
    1.58	2.4158\\
    1.5648	2.412\\
    1.5344	2.4042\\
    1.5191	2.4002\\
    1.5039	2.3961\\
    1.4886	2.392\\
    1.4732	2.3878\\
    1.4578	2.3835\\
    1.4425	2.3791\\
    1.427	2.3747\\
    1.4116	2.3702\\
    1.3961	2.3656\\
    1.3806	2.3609\\
    1.365	2.3562\\
    1.334	2.3464\\
    1.3185	2.3414\\
    1.3031	2.3363\\
    1.2723	2.3257\\
    1.257	2.3203\\
    1.2416	2.3148\\
    1.2264	2.3092\\
    1.2111	2.3034\\
    1.1959	2.2976\\
    1.1808	2.2917\\
    1.1656	2.2857\\
    1.1505	2.2796\\
    1.1355	2.2734\\
    1.1055	2.2608\\
    1.0906	2.2543\\
    1.0757	2.2477\\
    1.0608	2.241\\
    1.046	2.2342\\
    1.0313	2.2274\\
    1.0167	2.2204\\
    1.0021	2.2133\\
    0.9876	2.2061\\
    0.9732	2.1987\\
    0.9589	2.1913\\
    0.9446	2.1838\\
    0.9304	2.1762\\
    0.9163	2.1684\\
    0.9023	2.1606\\
    0.8884	2.1527\\
    0.8608	2.1365\\
    0.8471	2.1283\\
    0.8335	2.1199\\
    0.82	2.1115\\
    0.8066	2.103\\
    0.7932	2.0944\\
    0.7668	2.0768\\
    0.7538	2.0679\\
    0.7408	2.0589\\
    0.728	2.0498\\
    0.7152	2.0406\\
    0.7026	2.0313\\
    0.6901	2.0219\\
    0.6777	2.0124\\
    0.6654	2.0028\\
    0.6532	1.9932\\
    0.6411	1.9834\\
    0.6291	1.9736\\
    0.6172	1.9637\\
    0.6055	1.9537\\
    0.5938	1.9436\\
    0.5823	1.9334\\
    0.5709	1.9232\\
    0.5596	1.9128\\
    0.5484	1.9024\\
    0.5373	1.8919\\
    0.5264	1.8814\\
    0.5155	1.8707\\
    0.5048	1.86\\
    0.4838	1.8384\\
    0.4735	1.8275\\
    0.4633	1.8165\\
    0.4532	1.8055\\
    0.4432	1.7944\\
    0.4334	1.7833\\
    0.4237	1.772\\
    0.4141	1.7608\\
    0.4047	1.7495\\
    0.3953	1.7381\\
    0.3862	1.7266\\
    0.3771	1.7152\\
    0.3682	1.7036\\
    0.3593	1.6921\\
    0.3421	1.6687\\
    0.3337	1.657\\
    0.3254	1.6453\\
    0.3132	1.6276\\
    0.3013	1.6098\\
    0.2897	1.592\\
    0.2785	1.5741\\
    0.2675	1.5561\\
    0.2568	1.5381\\
    0.2464	1.5201\\
    0.2363	1.502\\
    0.2264	1.4838\\
    0.2169	1.4657\\
    0.2077	1.4474\\
    0.1988	1.4292\\
    0.1901	1.411\\
    0.1818	1.3927\\
    0.1738	1.3745\\
    0.166	1.3563\\
    0.1585	1.3381\\
    0.1514	1.3199\\
    0.1445	1.3018\\
    0.1379	1.2836\\
    0.1315	1.2656\\
    0.1255	1.2475\\
    0.1197	1.2295\\
    0.1143	1.2116\\
    0.109	1.1937\\
    0.1041	1.1759\\
    0.0994	1.1581\\
    0.095	1.1404\\
    0.0908	1.1229\\
    0.0868	1.1054\\
    0.0831	1.088\\
    0.0797	1.0706\\
    0.0765	1.0534\\
    0.0735	1.0363\\
    0.0708	1.0193\\
    0.0683	1.0024\\
    0.066	0.9856\\
    0.0639	0.9689\\
    0.0621	0.9524\\
    0.0605	0.9359\\
    0.059	0.9196\\
    0.0577	0.9035\\
    0.0567	0.8874\\
    0.0557	0.8716\\
    0.055	0.8558\\
    0.0544	0.8402\\
    0.0541	0.8247\\
    0.0538	0.8094\\
    0.0538	0.7792\\
    0.0541	0.7643\\
    0.0545	0.7496\\
    0.055	0.735\\
    0.0559	0.7158\\
    0.0569	0.6969\\
    0.0582	0.6783\\
    0.0596	0.6599\\
    0.0611	0.6419\\
    0.0628	0.6241\\
    0.0647	0.6066\\
    0.0667	0.5894\\
    0.0689	0.5725\\
    0.0711	0.5558\\
    0.0734	0.5394\\
    0.0758	0.5234\\
    0.0782	0.5075\\
    0.0807	0.492\\
    0.0832	0.4767\\
    0.0857	0.4617\\
    0.0882	0.447\\
    0.0908	0.4326\\
    0.0941	0.4149\\
    0.0974	0.3976\\
    0.1005	0.3808\\
    0.1037	0.3643\\
    0.1067	0.3482\\
    0.1097	0.3325\\
    0.1127	0.3172\\
    0.1155	0.3022\\
    0.1183	0.2877\\
    0.1215	0.2707\\
    0.1246	0.2543\\
    0.1274	0.2384\\
    0.1301	0.2229\\
    0.1326	0.208\\
    0.1349	0.1936\\
    0.1375	0.1774\\
    0.1398	0.1619\\
    0.1418	0.1469\\
    0.1438	0.1306\\
    0.1455	0.1152\\
    0.1469	0.1005\\
    0.1482	0.085\\
    0.1492	0.0703\\
    0.1499	0.0552\\
    0.1503	0.0398\\
    0.1504	0.0246\\
    0.1501	0.0097\\
    0.1493	-0.0054\\
    0.148	-0.0201\\
    0.1461	-0.0349\\
    0.1434	-0.0494\\
  };
\addlegendentry{Simulations}

\addplot [color=black, forget plot]
table[row sep=crcr]{%
    3.15	2.85\\
    3.1339	2.8481\\
    3.1171	2.8443\\
    3.1005	2.8395\\
    3.0844	2.8338\\
    3.0682	2.8273\\
    3.0524	2.8203\\
    3.0376	2.8132\\
    3.022	2.8052\\
    3.0079	2.7975\\
    2.9932	2.789\\
    2.978	2.7798\\
    2.962	2.77\\
    2.9481	2.7615\\
    2.9338	2.7525\\
    2.919	2.7432\\
    2.9036	2.7335\\
    2.8878	2.7234\\
    2.8715	2.713\\
    2.8581	2.7043\\
    2.8442	2.6957\\
    2.83	2.6869\\
    2.8153	2.6781\\
    2.8001	2.6693\\
    2.7845	2.6605\\
    2.7685	2.6516\\
    2.752	2.6427\\
    2.7351	2.6338\\
    2.7177	2.625\\
    2.6998	2.6161\\
    2.6815	2.6074\\
    2.6627	2.5987\\
    2.6435	2.5901\\
    2.6287	2.5838\\
    2.6137	2.5775\\
    2.5984	2.5713\\
    2.5828	2.5651\\
    2.567	2.5591\\
    2.5509	2.5531\\
    2.5345	2.5472\\
    2.5179	2.5415\\
    2.501	2.5358\\
    2.4838	2.5302\\
    2.4664	2.5248\\
    2.4487	2.5195\\
    2.4307	2.5143\\
    2.4125	2.5092\\
    2.3941	2.5043\\
    2.3754	2.4995\\
    2.3564	2.4948\\
    2.3372	2.4903\\
    2.3177	2.486\\
    2.298	2.4818\\
    2.278	2.4778\\
    2.2577	2.4739\\
    2.2373	2.4702\\
    2.2166	2.4665\\
    2.1957	2.463\\
    2.1747	2.4595\\
    2.1534	2.4562\\
    2.1318	2.4529\\
    2.1101	2.4498\\
    2.0882	2.4468\\
    2.0661	2.4439\\
    2.0437	2.4411\\
    2.0212	2.4384\\
    1.9984	2.4359\\
    1.9754	2.4334\\
    1.9523	2.4311\\
    1.929	2.4287\\
    1.9056	2.4262\\
    1.8821	2.4237\\
    1.8584	2.4212\\
    1.8346	2.4187\\
    1.8106	2.4161\\
    1.7865	2.4135\\
    1.7379	2.4081\\
    1.7215	2.4063\\
    1.7052	2.4045\\
    1.6722	2.4007\\
    1.6556	2.3989\\
    1.6224	2.3949\\
    1.6057	2.3928\\
    1.5891	2.3906\\
    1.5724	2.3883\\
    1.5558	2.386\\
    1.5391	2.3836\\
    1.5057	2.3784\\
    1.489	2.3757\\
    1.4722	2.3729\\
    1.4555	2.3701\\
    1.4388	2.3671\\
    1.422	2.3641\\
    1.4052	2.361\\
    1.3885	2.3578\\
    1.3717	2.3545\\
    1.3549	2.3511\\
    1.3213	2.3441\\
    1.3046	2.3404\\
    1.2878	2.3367\\
    1.2711	2.3328\\
    1.2545	2.3288\\
    1.2379	2.3247\\
    1.2049	2.3161\\
    1.1884	2.3116\\
    1.172	2.3071\\
    1.1557	2.3024\\
    1.1394	2.2976\\
    1.1231	2.2927\\
    1.1069	2.2877\\
    1.0747	2.2773\\
    1.0427	2.2665\\
    1.0268	2.2609\\
    1.0109	2.2552\\
    0.9951	2.2494\\
    0.9793	2.2435\\
    0.9637	2.2375\\
    0.9481	2.2313\\
    0.9326	2.225\\
    0.9172	2.2186\\
    0.9018	2.2121\\
    0.8866	2.2055\\
    0.8714	2.1987\\
    0.8563	2.1918\\
    0.8413	2.1848\\
    0.8264	2.1777\\
    0.8116	2.1704\\
    0.7969	2.1631\\
    0.7822	2.1556\\
    0.7677	2.148\\
    0.7532	2.1403\\
    0.7389	2.1325\\
    0.7246	2.1246\\
    0.7104	2.1166\\
    0.6963	2.1085\\
    0.6823	2.1002\\
    0.6684	2.0919\\
    0.6547	2.0834\\
    0.641	2.0748\\
    0.614	2.0574\\
    0.6007	2.0485\\
    0.5875	2.0395\\
    0.5743	2.0304\\
    0.5614	2.0212\\
    0.5485	2.0119\\
    0.5357	2.0025\\
    0.523	1.993\\
    0.5105	1.9834\\
    0.4981	1.9737\\
    0.4858	1.9639\\
    0.4736	1.954\\
    0.4615	1.9441\\
    0.4377	1.9239\\
    0.426	1.9137\\
    0.4145	1.9034\\
    0.403	1.893\\
    0.3917	1.8825\\
    0.3805	1.872\\
    0.3694	1.8613\\
    0.3531	1.8453\\
    0.337	1.829\\
    0.3213	1.8126\\
    0.3058	1.7961\\
    0.2906	1.7794\\
    0.2758	1.7626\\
    0.2612	1.7456\\
    0.2469	1.7285\\
    0.233	1.7112\\
    0.2193	1.6939\\
    0.2059	1.6764\\
    0.1929	1.6589\\
    0.1802	1.6412\\
    0.1678	1.6235\\
    0.1556	1.6057\\
    0.1439	1.5878\\
    0.1324	1.5698\\
    0.1212	1.5517\\
    0.1103	1.5336\\
    0.0998	1.5155\\
    0.0895	1.4973\\
    0.0796	1.479\\
    0.07	1.4607\\
    0.0607	1.4424\\
    0.0517	1.4241\\
    0.043	1.4057\\
    0.0346	1.3874\\
    0.0266	1.369\\
    0.0188	1.3507\\
    0.0114	1.3324\\
    0.0042	1.3141\\
    -0.0026	1.2958\\
    -0.0092	1.2776\\
    -0.0154	1.2594\\
    -0.0214	1.2412\\
    -0.0271	1.2231\\
    -0.0324	1.2053\\
    -0.0375	1.1873\\
    -0.0423	1.1693\\
    -0.0468	1.1515\\
    -0.0511	1.1337\\
    -0.0551	1.116\\
    -0.0588	1.0984\\
    -0.0623	1.0808\\
    -0.0655	1.0634\\
    -0.0685	1.0461\\
    -0.0712	1.0288\\
    -0.0736	1.0117\\
    -0.0759	0.9947\\
    -0.0778	0.9775\\
    -0.0796	0.9608\\
    -0.0811	0.9441\\
    -0.0824	0.9276\\
    -0.0835	0.9112\\
    -0.0844	0.895\\
    -0.0851	0.8789\\
    -0.0855	0.8629\\
    -0.0858	0.8471\\
    -0.0859	0.8314\\
    -0.0858	0.8159\\
    -0.0855	0.8005\\
    -0.085	0.7853\\
    -0.0844	0.7703\\
    -0.0836	0.7554\\
    -0.0826	0.7406\\
    -0.0816	0.7261\\
    -0.0799	0.7069\\
    -0.078	0.688\\
    -0.076	0.6694\\
    -0.0736	0.6511\\
    -0.0711	0.6331\\
    -0.0684	0.6154\\
    -0.0655	0.598\\
    -0.0624	0.5809\\
    -0.0593	0.5642\\
    -0.056	0.5477\\
    -0.0526	0.5315\\
    -0.0491	0.5156\\
    -0.0456	0.5\\
    -0.0419	0.4846\\
    -0.0382	0.4696\\
    -0.0345	0.4549\\
    -0.0306	0.4404\\
    -0.0267	0.4263\\
    -0.0219	0.409\\
    -0.0171	0.3921\\
    -0.0123	0.3756\\
    -0.0075	0.3595\\
    -0.0028	0.3439\\
    0.0018	0.3286\\
    0.0065	0.3137\\
    0.011	0.2992\\
    0.0155	0.2851\\
    0.0206	0.2687\\
    0.0256	0.2528\\
    0.0304	0.2374\\
    0.035	0.2225\\
    0.0394	0.2081\\
    0.0443	0.192\\
    0.0489	0.1765\\
    0.0532	0.1616\\
    0.0572	0.1473\\
    0.0615	0.1317\\
    0.0653	0.1169\\
    0.0692	0.1011\\
    0.0727	0.0863\\
    0.076	0.0708\\
    0.0788	0.0565\\
    0.0814	0.042\\
    0.0836	0.0274\\
    0.0855	0.0123\\
    0.0869	-0.0025\\
    0.0878	-0.0176\\
    0.088	-0.0326\\
    0.0874	-0.0474\\
  };
\addplot [color=black, forget plot]
table[row sep=crcr]{%
    3.15	3.15\\
    3.1347	3.1482\\
    3.1195	3.1449\\
    3.1035	3.1403\\
    3.0878	3.1349\\
    3.072	3.1286\\
    3.0566	3.1217\\
    3.0422	3.1147\\
    3.027	3.1066\\
    3.0133	3.0988\\
    2.999	3.0902\\
    2.9843	3.0807\\
    2.969	3.0704\\
    2.9559	3.0613\\
    2.9423	3.0516\\
    2.9284	3.0413\\
    2.9142	3.0305\\
    2.8996	3.019\\
    2.8848	3.007\\
    2.8726	2.997\\
    2.8602	2.9867\\
    2.8474	2.9762\\
    2.8342	2.9655\\
    2.8207	2.9547\\
    2.8068	2.9437\\
    2.7925	2.9325\\
    2.7779	2.9212\\
    2.7629	2.9097\\
    2.7475	2.898\\
    2.7317	2.8862\\
    2.7155	2.8743\\
    2.6987	2.8624\\
    2.6859	2.8535\\
    2.6728	2.8446\\
    2.6593	2.8357\\
    2.6457	2.8269\\
    2.6317	2.818\\
    2.6175	2.8092\\
    2.6029	2.8005\\
    2.5881	2.7917\\
    2.573	2.783\\
    2.5577	2.7744\\
    2.542	2.7658\\
    2.5261	2.7573\\
    2.5099	2.7488\\
    2.4934	2.7404\\
    2.4766	2.7321\\
    2.4595	2.7239\\
    2.4422	2.7158\\
    2.4245	2.7078\\
    2.4066	2.6998\\
    2.3884	2.692\\
    2.3699	2.6843\\
    2.3512	2.6767\\
    2.3321	2.6693\\
    2.3128	2.6619\\
    2.2932	2.6547\\
    2.2734	2.6475\\
    2.2533	2.6403\\
    2.2331	2.6333\\
    2.2125	2.6263\\
    2.1918	2.6194\\
    2.1708	2.6126\\
    2.1495	2.6058\\
    2.1281	2.5992\\
    2.1064	2.5926\\
    2.0844	2.5861\\
    2.0622	2.5798\\
    2.0473	2.5756\\
    2.0323	2.5714\\
    2.0172	2.5673\\
    1.9868	2.5589\\
    1.9562	2.5505\\
    1.9252	2.5421\\
    1.9097	2.5378\\
    1.894	2.5336\\
    1.8626	2.525\\
    1.8467	2.5208\\
    1.8149	2.5122\\
    1.7988	2.5079\\
    1.7827	2.5035\\
    1.7665	2.4992\\
    1.7503	2.4948\\
    1.734	2.4905\\
    1.7012	2.4817\\
    1.6849	2.4772\\
    1.6685	2.4726\\
    1.652	2.468\\
    1.6356	2.4633\\
    1.6028	2.4537\\
    1.5863	2.4488\\
    1.5699	2.4438\\
    1.5534	2.4388\\
    1.537	2.4336\\
    1.5205	2.4285\\
    1.5041	2.4232\\
    1.4876	2.4179\\
    1.4546	2.4071\\
    1.4381	2.4016\\
    1.4216	2.396\\
    1.4051	2.3903\\
    1.3887	2.3846\\
    1.3722	2.3788\\
    1.3558	2.3728\\
    1.3395	2.3668\\
    1.3232	2.3607\\
    1.307	2.3545\\
    1.2908	2.3482\\
    1.2747	2.3418\\
    1.2587	2.3354\\
    1.2427	2.3288\\
    1.2267	2.3221\\
    1.2109	2.3154\\
    1.1793	2.3016\\
    1.1636	2.2946\\
    1.1324	2.2802\\
    1.1169	2.2729\\
    1.1015	2.2656\\
    1.0861	2.2581\\
    1.0708	2.2505\\
    1.0556	2.2429\\
    1.0404	2.2351\\
    1.0104	2.2193\\
    0.9956	2.2112\\
    0.9808	2.203\\
    0.9661	2.1947\\
    0.9516	2.1863\\
    0.9371	2.1778\\
    0.9227	2.1692\\
    0.9084	2.1605\\
    0.8942	2.1517\\
    0.8801	2.1429\\
    0.8662	2.1339\\
    0.8523	2.1248\\
    0.8385	2.1156\\
    0.8248	2.1064\\
    0.8112	2.097\\
    0.7977	2.0876\\
    0.7843	2.078\\
    0.771	2.0684\\
    0.7579	2.0587\\
    0.7448	2.0489\\
    0.7319	2.039\\
    0.7191	2.029\\
    0.7064	2.0189\\
    0.6814	1.9985\\
    0.6691	1.9881\\
    0.6569	1.9777\\
    0.6448	1.9672\\
    0.621	1.946\\
    0.6093	1.9352\\
    0.5977	1.9244\\
    0.5749	1.9026\\
    0.5637	1.8915\\
    0.5471	1.8748\\
    0.5308	1.858\\
    0.5149	1.841\\
    0.4992	1.8239\\
    0.4838	1.8067\\
    0.4687	1.7893\\
    0.4539	1.7718\\
    0.4394	1.7542\\
    0.4252	1.7364\\
    0.4113	1.7186\\
    0.3977	1.7007\\
    0.3844	1.6826\\
    0.3715	1.6645\\
    0.3588	1.6463\\
    0.3464	1.628\\
    0.3344	1.6097\\
    0.3226	1.5912\\
    0.3112	1.5728\\
    0.3001	1.5543\\
    0.2892	1.5357\\
    0.2787	1.5171\\
    0.2685	1.4985\\
    0.2586	1.4798\\
    0.249	1.4612\\
    0.2397	1.4425\\
    0.2307	1.4237\\
    0.222	1.405\\
    0.2136	1.3863\\
    0.2055	1.3676\\
    0.1977	1.3489\\
    0.1902	1.3303\\
    0.183	1.3116\\
    0.1761	1.2931\\
    0.1695	1.2745\\
    0.1631	1.256\\
    0.1571	1.2376\\
    0.1513	1.2192\\
    0.1458	1.2009\\
    0.1406	1.1826\\
    0.1356	1.1645\\
    0.1309	1.1463\\
    0.1265	1.1283\\
    0.1224	1.1104\\
    0.1184	1.0925\\
    0.1147	1.0748\\
    0.1113	1.0571\\
    0.1081	1.0396\\
    0.1051	1.0222\\
    0.1024	1.0049\\
    0.0999	0.9877\\
    0.0976	0.9706\\
    0.0955	0.9536\\
    0.0937	0.9368\\
    0.092	0.9201\\
    0.0906	0.9035\\
    0.0893	0.8871\\
    0.0883	0.8708\\
    0.0873	0.8547\\
    0.0864	0.8334\\
    0.0857	0.8124\\
    0.0853	0.7916\\
    0.0852	0.7711\\
    0.0853	0.7509\\
    0.0857	0.7309\\
    0.0864	0.7113\\
    0.0872	0.6919\\
    0.0883	0.6728\\
    0.0895	0.654\\
    0.0908	0.6355\\
    0.0922	0.6173\\
    0.0938	0.5993\\
    0.0955	0.5817\\
    0.0974	0.5643\\
    0.0993	0.5472\\
    0.1014	0.5305\\
    0.1036	0.514\\
    0.1058	0.4977\\
    0.1085	0.4779\\
    0.1113	0.4584\\
    0.1142	0.4394\\
    0.117	0.4208\\
    0.1199	0.4027\\
    0.1227	0.3849\\
    0.1256	0.3676\\
    0.1284	0.3507\\
    0.1311	0.3342\\
    0.1337	0.3181\\
    0.1368	0.2993\\
    0.1397	0.2811\\
    0.1425	0.2634\\
    0.1452	0.2463\\
    0.1477	0.2298\\
    0.15	0.2137\\
    0.1525	0.1956\\
    0.1547	0.1783\\
    0.1567	0.1616\\
    0.1588	0.1434\\
    0.1605	0.1261\\
    0.1619	0.1096\\
    0.1631	0.0921\\
    0.164	0.0757\\
    0.1647	0.0586\\
    0.165	0.0412\\
    0.1648	0.0238\\
    0.1643	0.0075\\
    0.1633	-0.0087\\
    0.1618	-0.0248\\
    0.1597	-0.041\\
    0.1568	-0.0568\\
    0.1529	-0.0725\\
  };
\addplot [color=black, forget plot]
table[row sep=crcr]{%
    2.85	3.15\\
    2.8364	3.1485\\
    2.823	3.1458\\
    2.8092	3.1421\\
    2.7959	3.1378\\
    2.7827	3.133\\
    2.7701	3.1278\\
    2.7566	3.1218\\
    2.7422	3.1148\\
    2.7291	3.108\\
    2.7155	3.1004\\
    2.7013	3.092\\
    2.6891	3.0844\\
    2.6764	3.0762\\
    2.6634	3.0675\\
    2.65	3.0583\\
    2.6361	3.0486\\
    2.6219	3.0384\\
    2.6102	3.0298\\
    2.5983	3.0209\\
    2.5862	3.0117\\
    2.5739	3.0021\\
    2.5612	2.9922\\
    2.5481	2.9822\\
    2.5347	2.9721\\
    2.5209	2.9618\\
    2.5066	2.9514\\
    2.492	2.9408\\
    2.477	2.9302\\
    2.4654	2.9221\\
    2.4537	2.914\\
    2.4417	2.9058\\
    2.4294	2.8976\\
    2.417	2.8893\\
    2.4042	2.881\\
    2.3913	2.8727\\
    2.378	2.8644\\
    2.3645	2.8561\\
    2.3507	2.8478\\
    2.3367	2.8395\\
    2.3224	2.8312\\
    2.3078	2.823\\
    2.293	2.8147\\
    2.2779	2.8065\\
    2.2625	2.7984\\
    2.2469	2.7902\\
    2.231	2.7821\\
    2.2149	2.774\\
    2.1985	2.7659\\
    2.1819	2.7577\\
    2.1651	2.7496\\
    2.148	2.7415\\
    2.1307	2.7333\\
    2.1131	2.7252\\
    2.0953	2.7171\\
    2.0773	2.709\\
    2.059	2.7009\\
    2.0405	2.6928\\
    2.0217	2.6847\\
    2.0091	2.6794\\
    1.9964	2.674\\
    1.9835	2.6686\\
    1.9707	2.6632\\
    1.9577	2.6577\\
    1.9315	2.6467\\
    1.9183	2.6412\\
    1.905	2.6356\\
    1.8782	2.6244\\
    1.8647	2.6187\\
    1.8511	2.613\\
    1.8374	2.6073\\
    1.8236	2.6016\\
    1.8097	2.5959\\
    1.7958	2.5901\\
    1.7818	2.5842\\
    1.7677	2.5784\\
    1.7536	2.5725\\
    1.725	2.5607\\
    1.7107	2.5547\\
    1.6819	2.5425\\
    1.6674	2.5363\\
    1.653	2.5301\\
    1.6385	2.5238\\
    1.624	2.5174\\
    1.5802	2.4979\\
    1.5655	2.4912\\
    1.5509	2.4845\\
    1.5362	2.4778\\
    1.5214	2.4709\\
    1.5067	2.4641\\
    1.4919	2.4571\\
    1.477	2.4501\\
    1.4622	2.443\\
    1.4324	2.4286\\
    1.4176	2.4213\\
    1.388	2.4065\\
    1.3586	2.3913\\
    1.344	2.3836\\
    1.3293	2.3758\\
    1.3148	2.368\\
    1.3002	2.3601\\
    1.2857	2.3521\\
    1.2713	2.344\\
    1.2568	2.3359\\
    1.2425	2.3276\\
    1.2281	2.3193\\
    1.2138	2.311\\
    1.1854	2.294\\
    1.1712	2.2854\\
    1.1571	2.2767\\
    1.143	2.2679\\
    1.129	2.2591\\
    1.1151	2.2502\\
    1.1013	2.2412\\
    1.0876	2.2321\\
    1.0739	2.2229\\
    1.0603	2.2136\\
    1.0469	2.2043\\
    1.0201	2.1853\\
    1.0069	2.1757\\
    0.9938	2.1661\\
    0.9807	2.1563\\
    0.9678	2.1465\\
    0.9549	2.1366\\
    0.9421	2.1266\\
    0.9294	2.1165\\
    0.9168	2.1064\\
    0.9043	2.0962\\
    0.8918	2.0859\\
    0.8795	2.0755\\
    0.8673	2.0651\\
    0.8552	2.0546\\
    0.8432	2.044\\
    0.8313	2.0333\\
    0.8195	2.0226\\
    0.8079	2.0118\\
    0.7963	2.0009\\
    0.7849	1.99\\
    0.7736	1.979\\
    0.7624	1.9679\\
    0.7513	1.9567\\
    0.7403	1.9455\\
    0.7187	1.9229\\
    0.7081	1.9115\\
    0.6976	1.9\\
    0.6872	1.8885\\
    0.6769	1.877\\
    0.6667	1.8653\\
    0.6567	1.8536\\
    0.6468	1.8419\\
    0.637	1.8301\\
    0.6273	1.8183\\
    0.6177	1.8064\\
    0.6083	1.7945\\
    0.599	1.7825\\
    0.5808	1.7585\\
    0.5719	1.7464\\
    0.5631	1.7343\\
    0.5502	1.716\\
    0.5375	1.6977\\
    0.5251	1.6793\\
    0.513	1.6609\\
    0.5012	1.6423\\
    0.4896	1.6238\\
    0.4784	1.6051\\
    0.4674	1.5864\\
    0.4567	1.5678\\
    0.4463	1.549\\
    0.4362	1.5303\\
    0.4264	1.5115\\
    0.4168	1.4928\\
    0.4076	1.474\\
    0.3986	1.4552\\
    0.3899	1.4364\\
    0.3814	1.4176\\
    0.3733	1.3989\\
    0.3654	1.3801\\
    0.3578	1.3614\\
    0.3505	1.3427\\
    0.3434	1.3241\\
    0.3366	1.3055\\
    0.3301	1.2869\\
    0.3238	1.2684\\
    0.3177	1.25\\
    0.312	1.2316\\
    0.3065	1.2133\\
    0.3012	1.1951\\
    0.2962	1.1769\\
    0.2914	1.1589\\
    0.2869	1.1408\\
    0.2826	1.1229\\
    0.2785	1.1051\\
    0.2746	1.0874\\
    0.271	1.0698\\
    0.2675	1.0523\\
    0.2643	1.0349\\
    0.2612	1.0177\\
    0.2584	1.0005\\
    0.2557	0.9835\\
    0.2532	0.9666\\
    0.251	0.9498\\
    0.2489	0.9331\\
    0.247	0.9166\\
    0.2452	0.9002\\
    0.2437	0.8839\\
    0.2422	0.8678\\
    0.2405	0.8465\\
    0.239	0.8255\\
    0.2378	0.8047\\
    0.2367	0.7842\\
    0.2359	0.764\\
    0.2352	0.744\\
    0.2348	0.7243\\
    0.2345	0.7049\\
    0.2345	0.6668\\
    0.2346	0.6482\\
    0.2348	0.6299\\
    0.2351	0.6118\\
    0.2355	0.594\\
    0.2359	0.5765\\
    0.2364	0.5593\\
    0.237	0.5423\\
    0.2377	0.5256\\
    0.2384	0.5092\\
    0.2391	0.4931\\
    0.24	0.4733\\
    0.2409	0.4539\\
    0.2417	0.4349\\
    0.2426	0.4163\\
    0.2434	0.3982\\
    0.2442	0.3805\\
    0.2449	0.3632\\
    0.2456	0.3463\\
    0.2462	0.3298\\
    0.2469	0.3105\\
    0.2473	0.2918\\
    0.2477	0.2736\\
    0.248	0.256\\
    0.2482	0.239\\
    0.2482	0.2225\\
    0.248	0.2039\\
    0.2477	0.1861\\
    0.2472	0.169\\
    0.2465	0.1526\\
    0.2455	0.1347\\
    0.2444	0.1177\\
    0.243	0.1016\\
    0.2413	0.0845\\
    0.2394	0.0685\\
    0.2371	0.0519\\
    0.2344	0.0351\\
    0.2313	0.0183\\
    0.2279	0.0022\\
    0.2239	-0.0142\\
    0.2194	-0.0301\\
    0.2144	-0.0453\\
    0.2088	-0.06\\
    0.2023	-0.0743\\
    0.2116	-0.0623\\
  };
\addplot [color=black, forget plot]
table[row sep=crcr]{%
    2.85	2.9171\\
    2.8356	2.9155\\
    2.8219	2.9127\\
    2.8078	2.9089\\
    2.7943	2.9045\\
    2.7809	2.8996\\
    2.7663	2.8936\\
    2.7524	2.8875\\
    2.7398	2.8815\\
    2.7265	2.8748\\
    2.7126	2.8674\\
    2.6981	2.8593\\
    2.6856	2.8519\\
    2.6726	2.844\\
    2.6591	2.8358\\
    2.6451	2.8273\\
    2.6306	2.8184\\
    2.6186	2.811\\
    2.6063	2.8034\\
    2.5937	2.7955\\
    2.5808	2.7874\\
    2.5675	2.7791\\
    2.5539	2.7706\\
    2.5399	2.762\\
    2.5254	2.7535\\
    2.5104	2.7449\\
    2.4951	2.7362\\
    2.4792	2.7276\\
    2.463	2.7189\\
    2.4505	2.7124\\
    2.4247	2.6995\\
    2.4115	2.693\\
    2.3979	2.6866\\
    2.3842	2.6802\\
    2.3701	2.6738\\
    2.3559	2.6675\\
    2.3413	2.6612\\
    2.3265	2.6549\\
    2.3115	2.6487\\
    2.2961	2.6426\\
    2.2805	2.6365\\
    2.2647	2.6305\\
    2.2486	2.6245\\
    2.2322	2.6187\\
    2.2156	2.6128\\
    2.1987	2.6071\\
    2.1816	2.6014\\
    2.1643	2.5957\\
    2.1467	2.5901\\
    2.1289	2.5844\\
    2.1109	2.5789\\
    2.0926	2.5733\\
    2.0741	2.5678\\
    2.0554	2.5624\\
    2.0364	2.557\\
    2.0172	2.5516\\
    1.9978	2.5463\\
    1.9782	2.5411\\
    1.9583	2.5359\\
    1.9382	2.5306\\
    1.9247	2.5271\\
    1.8975	2.5201\\
    1.8838	2.5165\\
    1.87	2.5129\\
    1.8561	2.5093\\
    1.8422	2.5056\\
    1.8282	2.5019\\
    1.8141	2.4983\\
    1.7999	2.4945\\
    1.7713	2.4871\\
    1.7569	2.4833\\
    1.7424	2.4795\\
    1.7278	2.4757\\
    1.7132	2.4718\\
    1.6984	2.468\\
    1.6836	2.4641\\
    1.6688	2.4601\\
    1.639	2.4521\\
    1.609	2.4437\\
    1.579	2.4351\\
    1.5639	2.4307\\
    1.5488	2.4262\\
    1.5336	2.4216\\
    1.5185	2.417\\
    1.5033	2.4123\\
    1.488	2.4075\\
    1.4728	2.4026\\
    1.4575	2.3977\\
    1.4269	2.3877\\
    1.3961	2.3773\\
    1.3807	2.372\\
    1.3499	2.3612\\
    1.3345	2.3556\\
    1.3192	2.35\\
    1.3039	2.3442\\
    1.2887	2.3384\\
    1.2583	2.3264\\
    1.2432	2.3203\\
    1.2281	2.3141\\
    1.213	2.3078\\
    1.198	2.3014\\
    1.183	2.2949\\
    1.168	2.2883\\
    1.1531	2.2816\\
    1.1383	2.2748\\
    1.1234	2.268\\
    1.1086	2.261\\
    1.0939	2.254\\
    1.0792	2.2469\\
    1.05	2.2323\\
    1.0355	2.2249\\
    1.0211	2.2173\\
    1.0068	2.2097\\
    0.9925	2.2019\\
    0.9784	2.1941\\
    0.9643	2.1861\\
    0.9503	2.1781\\
    0.9225	2.1617\\
    0.8951	2.1449\\
    0.8815	2.1364\\
    0.868	2.1278\\
    0.8546	2.119\\
    0.8413	2.1102\\
    0.828	2.1013\\
    0.8149	2.0923\\
    0.8018	2.0832\\
    0.776	2.0648\\
    0.7633	2.0554\\
    0.7506	2.0459\\
    0.7381	2.0364\\
    0.7256	2.0268\\
    0.7133	2.017\\
    0.7011	2.0072\\
    0.689	1.9973\\
    0.677	1.9873\\
    0.6652	1.9773\\
    0.6534	1.9671\\
    0.6418	1.9569\\
    0.6302	1.9466\\
    0.6188	1.9362\\
    0.6075	1.9257\\
    0.5963	1.9152\\
    0.5852	1.9045\\
    0.5742	1.8938\\
    0.5634	1.8831\\
    0.5527	1.8722\\
    0.5421	1.8613\\
    0.5316	1.8504\\
    0.5212	1.8393\\
    0.511	1.8282\\
    0.5009	1.8171\\
    0.4909	1.8059\\
    0.4811	1.7946\\
    0.4714	1.7833\\
    0.4618	1.7719\\
    0.4523	1.7605\\
    0.4337	1.7375\\
    0.4247	1.7259\\
    0.4157	1.7142\\
    0.4069	1.7026\\
    0.3982	1.6908\\
    0.3896	1.6791\\
    0.3812	1.6672\\
    0.3687	1.6494\\
    0.3566	1.6316\\
    0.3448	1.6136\\
    0.3332	1.5956\\
    0.322	1.5776\\
    0.3111	1.5595\\
    0.3004	1.5413\\
    0.2901	1.5231\\
    0.28	1.5049\\
    0.2702	1.4866\\
    0.2608	1.4683\\
    0.2516	1.45\\
    0.2427	1.4316\\
    0.2341	1.4133\\
    0.2258	1.3949\\
    0.2178	1.3765\\
    0.2101	1.3582\\
    0.2026	1.3399\\
    0.1955	1.3216\\
    0.1886	1.3034\\
    0.182	1.2852\\
    0.1757	1.267\\
    0.1696	1.2489\\
    0.1639	1.2308\\
    0.1584	1.2128\\
    0.1532	1.1948\\
    0.1482	1.1769\\
    0.1435	1.1591\\
    0.1391	1.1413\\
    0.1349	1.1237\\
    0.1309	1.1061\\
    0.1272	1.0886\\
    0.1237	1.0712\\
    0.1204	1.0539\\
    0.1174	1.0368\\
    0.1146	1.0197\\
    0.112	1.0027\\
    0.1097	0.9859\\
    0.1076	0.9692\\
    0.1057	0.9525\\
    0.104	0.936\\
    0.1024	0.9197\\
    0.1011	0.9035\\
    0.0999	0.8874\\
    0.0989	0.8714\\
    0.0981	0.8556\\
    0.0974	0.8399\\
    0.0969	0.8244\\
    0.0965	0.809\\
    0.0963	0.7938\\
    0.0962	0.7787\\
    0.0963	0.7638\\
    0.0967	0.7441\\
    0.0973	0.7247\\
    0.098	0.7056\\
    0.0989	0.6867\\
    0.1	0.6682\\
    0.1012	0.6499\\
    0.1026	0.6319\\
    0.1041	0.6141\\
    0.1057	0.5967\\
    0.1074	0.5795\\
    0.1093	0.5626\\
    0.1113	0.546\\
    0.1133	0.5297\\
    0.1154	0.5137\\
    0.1175	0.4979\\
    0.1196	0.4824\\
    0.1217	0.4671\\
    0.1238	0.4521\\
    0.1266	0.4338\\
    0.1293	0.4159\\
    0.1321	0.3984\\
    0.1348	0.3813\\
    0.1374	0.3646\\
    0.14	0.3483\\
    0.1425	0.3324\\
    0.1449	0.3168\\
    0.1472	0.3017\\
    0.1495	0.2869\\
    0.1521	0.2697\\
    0.1545	0.253\\
    0.1568	0.2369\\
    0.1589	0.2212\\
    0.1608	0.206\\
    0.1628	0.189\\
    0.1647	0.1727\\
    0.1663	0.157\\
    0.1676	0.142\\
    0.1689	0.1256\\
    0.1699	0.11\\
    0.1707	0.0935\\
    0.1713	0.0779\\
    0.1715	0.0618\\
    0.1714	0.0468\\
    0.171	0.0316\\
    0.1703	0.0166\\
    0.169	0.001\\
    0.1674	-0.0143\\
    0.1652	-0.0291\\
    0.1622	-0.0442\\
    0.1585	-0.0586\\
  };
\addplot [color=black, forget plot]
table[row sep=crcr]{%
    3.0754	2.9265\\
    3.0592	2.9246\\
    3.0437	2.9211\\
    3.0289	2.9169\\
    3.0132	2.9115\\
    2.9973	2.9053\\
    2.9819	2.8985\\
    2.9674	2.8917\\
    2.952	2.8838\\
    2.9382	2.8763\\
    2.9238	2.868\\
    2.9088	2.8589\\
    2.8958	2.8508\\
    2.8824	2.8423\\
    2.8685	2.8333\\
    2.8541	2.824\\
    2.8392	2.8143\\
    2.8239	2.8041\\
    2.8082	2.7935\\
    2.7952	2.7847\\
    2.7819	2.7757\\
    2.7682	2.7666\\
    2.7541	2.7575\\
    2.7395	2.7482\\
    2.7245	2.739\\
    2.7091	2.7296\\
    2.6932	2.7203\\
    2.6769	2.7109\\
    2.6602	2.7015\\
    2.643	2.692\\
    2.6253	2.6826\\
    2.6072	2.6732\\
    2.5933	2.6663\\
    2.5791	2.6593\\
    2.5647	2.6525\\
    2.5499	2.6457\\
    2.5349	2.6389\\
    2.5197	2.6322\\
    2.5041	2.6256\\
    2.4883	2.6191\\
    2.4723	2.6127\\
    2.4559	2.6063\\
    2.4393	2.6\\
    2.4224	2.5939\\
    2.4052	2.5878\\
    2.3878	2.5818\\
    2.3702	2.5759\\
    2.3523	2.5702\\
    2.3341	2.5645\\
    2.3156	2.5589\\
    2.2969	2.5535\\
    2.278	2.5482\\
    2.2588	2.543\\
    2.2393	2.538\\
    2.2196	2.5331\\
    2.1996	2.5283\\
    2.1794	2.5236\\
    2.159	2.519\\
    2.1383	2.5145\\
    2.1175	2.51\\
    2.0965	2.5056\\
    2.0752	2.5012\\
    2.0537	2.4969\\
    2.0321	2.4926\\
    2.0102	2.4885\\
    1.9881	2.4844\\
    1.9658	2.4804\\
    1.9433	2.4764\\
    1.9206	2.4726\\
    1.8747	2.4648\\
    1.8592	2.4622\\
    1.8438	2.4596\\
    1.8282	2.4569\\
    1.8126	2.4541\\
    1.797	2.4514\\
    1.7813	2.4486\\
    1.7655	2.4458\\
    1.7497	2.4429\\
    1.7179	2.4371\\
    1.7019	2.4342\\
    1.6697	2.4282\\
    1.6536	2.4251\\
    1.6374	2.422\\
    1.6048	2.4158\\
    1.5884	2.4126\\
    1.572	2.4093\\
    1.5557	2.406\\
    1.5229	2.399\\
    1.5065	2.3954\\
    1.4901	2.3916\\
    1.4738	2.3878\\
    1.4574	2.384\\
    1.441	2.38\\
    1.4246	2.3759\\
    1.4083	2.3718\\
    1.3755	2.3632\\
    1.3592	2.3588\\
    1.3428	2.3543\\
    1.3265	2.3497\\
    1.3101	2.345\\
    1.2938	2.3403\\
    1.2612	2.3305\\
    1.2449	2.3254\\
    1.2287	2.3202\\
    1.2126	2.315\\
    1.1965	2.3096\\
    1.1805	2.3041\\
    1.1645	2.2985\\
    1.1486	2.2928\\
    1.1328	2.287\\
    1.117	2.2811\\
    1.1013	2.2751\\
    1.0857	2.269\\
    1.0701	2.2628\\
    1.0391	2.25\\
    1.0238	2.2435\\
    1.0085	2.2369\\
    0.9932	2.2301\\
    0.9781	2.2233\\
    0.963	2.2164\\
    0.9479	2.2094\\
    0.9181	2.195\\
    0.9034	2.1876\\
    0.8887	2.1801\\
    0.8741	2.1725\\
    0.8596	2.1648\\
    0.8452	2.157\\
    0.8309	2.1491\\
    0.8167	2.1411\\
    0.8026	2.1329\\
    0.7886	2.1247\\
    0.7608	2.1079\\
    0.7471	2.0993\\
    0.7199	2.0819\\
    0.7065	2.073\\
    0.6799	2.055\\
    0.6668	2.0458\\
    0.6538	2.0365\\
    0.6409	2.0272\\
    0.6281	2.0177\\
    0.6155	2.0082\\
    0.6029	1.9985\\
    0.5905	1.9888\\
    0.5782	1.979\\
    0.566	1.9691\\
    0.5539	1.9591\\
    0.5419	1.949\\
    0.5301	1.9388\\
    0.5184	1.9286\\
    0.5068	1.9182\\
    0.4953	1.9078\\
    0.4839	1.8973\\
    0.4727	1.8867\\
    0.4616	1.8761\\
    0.4506	1.8653\\
    0.4397	1.8545\\
    0.429	1.8437\\
    0.4184	1.8327\\
    0.4079	1.8217\\
    0.3925	1.8051\\
    0.3773	1.7883\\
    0.3624	1.7714\\
    0.3479	1.7543\\
    0.3336	1.7372\\
    0.3196	1.7199\\
    0.306	1.7025\\
    0.2926	1.685\\
    0.2795	1.6674\\
    0.2668	1.6497\\
    0.2543	1.6318\\
    0.2422	1.614\\
    0.2303	1.596\\
    0.2188	1.578\\
    0.2075	1.5599\\
    0.1966	1.5417\\
    0.186	1.5235\\
    0.1757	1.5053\\
    0.1657	1.487\\
    0.156	1.4687\\
    0.1466	1.4504\\
    0.1376	1.432\\
    0.1288	1.4137\\
    0.1203	1.3953\\
    0.1121	1.3769\\
    0.1043	1.3585\\
    0.0967	1.3401\\
    0.0894	1.3218\\
    0.0824	1.3035\\
    0.0758	1.2852\\
    0.0694	1.267\\
    0.0632	1.2488\\
    0.0574	1.2306\\
    0.0519	1.2125\\
    0.0466	1.1945\\
    0.0417	1.1765\\
    0.037	1.1586\\
    0.0325	1.1408\\
    0.0284	1.123\\
    0.0245	1.1054\\
    0.0208	1.0878\\
    0.0174	1.0703\\
    0.0143	1.0529\\
    0.0113	1.0357\\
    0.0087	1.0185\\
    0.0062	1.0015\\
    0.004	0.9845\\
    0.002	0.9677\\
    0.0003	0.951\\
    -0.0012	0.9345\\
    -0.0026	0.918\\
    -0.0036	0.902\\
    -0.0045	0.8861\\
    -0.0053	0.8701\\
    -0.0058	0.8542\\
    -0.0062	0.8385\\
    -0.0064	0.8229\\
    -0.0065	0.8074\\
    -0.0063	0.7921\\
    -0.0061	0.777\\
    -0.0056	0.762\\
    -0.0048	0.7423\\
    -0.0037	0.7228\\
    -0.0025	0.7056\\
    -0.001	0.6878\\
    0.0007	0.6692\\
    0.0026	0.6508\\
    0.0046	0.6327\\
    0.0068	0.615\\
    0.0091	0.5975\\
    0.0116	0.5803\\
    0.0142	0.5634\\
    0.017	0.5468\\
    0.0199	0.5302\\
    0.0226	0.5154\\
    0.0256	0.4997\\
    0.0287	0.4842\\
    0.0317	0.469\\
    0.0348	0.4541\\
    0.0379	0.4394\\
    0.0419	0.4215\\
    0.0458	0.404\\
    0.0498	0.387\\
    0.0538	0.3703\\
    0.0577	0.3541\\
    0.0615	0.3383\\
    0.0652	0.3228\\
    0.0689	0.3077\\
    0.0724	0.293\\
    0.0766	0.2759\\
    0.0806	0.2593\\
    0.0845	0.2433\\
    0.0882	0.2277\\
    0.0916	0.2127\\
    0.0954	0.1957\\
    0.0989	0.1794\\
    0.1022	0.1639\\
    0.1053	0.1489\\
    0.1084	0.1326\\
    0.1111	0.117\\
    0.1139	0.1005\\
    0.1162	0.085\\
    0.1183	0.0688\\
    0.1201	0.0538\\
    0.1215	0.0385\\
    0.1225	0.0233\\
    0.1232	0.0075\\
    0.1234	-0.0083\\
    0.123	-0.0236\\
    0.1219	-0.0386\\
    0.12	-0.0536\\
  };
\addplot [color=black, forget plot]
table[row sep=crcr]{%
    3.0018	3.0597\\
    2.9874	3.0581\\
    2.9725	3.0549\\
    2.9582	3.051\\
    2.9429	3.0459\\
    2.9292	3.0406\\
    2.9143	3.0343\\
    2.9002	3.0277\\
    2.8853	3.0202\\
    2.8718	3.0129\\
    2.8578	3.0048\\
    2.8432	2.9959\\
    2.8306	2.9879\\
    2.8176	2.9794\\
    2.8042	2.9704\\
    2.7903	2.9609\\
    2.7761	2.951\\
    2.7614	2.9405\\
    2.7494	2.9318\\
    2.7371	2.9227\\
    2.7246	2.9133\\
    2.7118	2.9037\\
    2.6985	2.8939\\
    2.6849	2.8841\\
    2.6708	2.8741\\
    2.6564	2.864\\
    2.6415	2.8538\\
    2.6262	2.8434\\
    2.6106	2.8331\\
    2.5945	2.8226\\
    2.5779	2.812\\
    2.5652	2.8041\\
    2.5523	2.7961\\
    2.539	2.7882\\
    2.5255	2.7804\\
    2.5118	2.7725\\
    2.4977	2.7647\\
    2.4834	2.7569\\
    2.4688	2.7492\\
    2.4539	2.7415\\
    2.4388	2.7339\\
    2.4233	2.7263\\
    2.4076	2.7188\\
    2.3916	2.7114\\
    2.3754	2.704\\
    2.3589	2.6967\\
    2.3421	2.6895\\
    2.3251	2.6823\\
    2.3078	2.6752\\
    2.2902	2.6681\\
    2.2724	2.6611\\
    2.2543	2.6542\\
    2.236	2.6474\\
    2.2174	2.6406\\
    2.1986	2.634\\
    2.1795	2.6274\\
    2.1601	2.6209\\
    2.1405	2.6146\\
    2.1206	2.6082\\
    2.1006	2.6019\\
    2.0803	2.5956\\
    2.0599	2.5892\\
    2.0392	2.5829\\
    2.0183	2.5767\\
    2.0043	2.5725\\
    1.9902	2.5683\\
    1.976	2.5642\\
    1.9617	2.56\\
    1.9473	2.5559\\
    1.9328	2.5517\\
    1.9182	2.5476\\
    1.8888	2.5394\\
    1.8739	2.5353\\
    1.8589	2.5313\\
    1.8439	2.5271\\
    1.8289	2.523\\
    1.8138	2.5188\\
    1.7682	2.5059\\
    1.7529	2.5015\\
    1.7375	2.4971\\
    1.7067	2.4881\\
    1.6912	2.4836\\
    1.6756	2.479\\
    1.6444	2.4696\\
    1.6287	2.4649\\
    1.5971	2.4553\\
    1.5813	2.4504\\
    1.5654	2.4455\\
    1.5495	2.4405\\
    1.5335	2.4354\\
    1.5176	2.4303\\
    1.5017	2.4251\\
    1.4858	2.4198\\
    1.4699	2.4144\\
    1.4541	2.4089\\
    1.4382	2.4034\\
    1.4066	2.392\\
    1.3908	2.3862\\
    1.375	2.3803\\
    1.3592	2.3743\\
    1.3278	2.3621\\
    1.312	2.3559\\
    1.2964	2.3495\\
    1.265	2.3367\\
    1.2494	2.3301\\
    1.2182	2.3167\\
    1.1874	2.3029\\
    1.172	2.2958\\
    1.1568	2.2887\\
    1.1264	2.2741\\
    1.1114	2.2667\\
    1.0964	2.2591\\
    1.0815	2.2515\\
    1.0667	2.2438\\
    1.0519	2.236\\
    1.0373	2.2281\\
    1.0227	2.2201\\
    1.0082	2.212\\
    0.9937	2.2038\\
    0.9793	2.1955\\
    0.9651	2.1872\\
    0.9508	2.1787\\
    0.9367	2.1702\\
    0.9227	2.1616\\
    0.8949	2.144\\
    0.8812	2.1351\\
    0.8676	2.126\\
    0.8541	2.1169\\
    0.8406	2.1077\\
    0.8273	2.0984\\
    0.8141	2.089\\
    0.801	2.0795\\
    0.788	2.0699\\
    0.7751	2.0602\\
    0.7623	2.0504\\
    0.7496	2.0405\\
    0.737	2.0306\\
    0.7246	2.0206\\
    0.7122	2.0105\\
    0.7	2.0003\\
    0.6878	1.99\\
    0.6758	1.9796\\
    0.6639	1.9692\\
    0.6521	1.9586\\
    0.6405	1.9481\\
    0.6289	1.9374\\
    0.6175	1.9266\\
    0.6062	1.9158\\
    0.584	1.894\\
    0.5731	1.8829\\
    0.5623	1.8718\\
    0.5517	1.8607\\
    0.5411	1.8495\\
    0.5307	1.8382\\
    0.5204	1.8268\\
    0.5103	1.8154\\
    0.5003	1.8039\\
    0.4904	1.7924\\
    0.4806	1.7808\\
    0.4662	1.7634\\
    0.452	1.7458\\
    0.4382	1.7281\\
    0.4247	1.7103\\
    0.4114	1.6924\\
    0.3985	1.6744\\
    0.3859	1.6564\\
    0.3736	1.6383\\
    0.3615	1.6201\\
    0.3498	1.6018\\
    0.3384	1.5835\\
    0.3273	1.5651\\
    0.3164	1.5467\\
    0.3059	1.5282\\
    0.2957	1.5096\\
    0.2857	1.4911\\
    0.2761	1.4725\\
    0.2668	1.4539\\
    0.2577	1.4354\\
    0.249	1.4168\\
    0.2406	1.3982\\
    0.2324	1.3796\\
    0.2246	1.3611\\
    0.217	1.3425\\
    0.2097	1.324\\
    0.2027	1.3055\\
    0.196	1.2871\\
    0.1896	1.2686\\
    0.1835	1.2503\\
    0.1776	1.2319\\
    0.172	1.2137\\
    0.1667	1.1955\\
    0.1616	1.1774\\
    0.1568	1.1594\\
    0.1522	1.1414\\
    0.1479	1.1236\\
    0.1439	1.1058\\
    0.1401	1.0881\\
    0.1366	1.0705\\
    0.1333	1.053\\
    0.1302	1.0356\\
    0.1274	1.0183\\
    0.1248	1.0012\\
    0.1223	0.9841\\
    0.1201	0.9672\\
    0.1181	0.9504\\
    0.1163	0.9338\\
    0.1147	0.9172\\
    0.1132	0.9008\\
    0.112	0.8846\\
    0.1109	0.8684\\
    0.11	0.8524\\
    0.1094	0.8366\\
    0.1088	0.8209\\
    0.1084	0.8002\\
    0.1082	0.7798\\
    0.1081	0.7596\\
    0.1084	0.7397\\
    0.1088	0.7201\\
    0.1094	0.7008\\
    0.1102	0.6817\\
    0.1112	0.6629\\
    0.1124	0.6445\\
    0.1137	0.6263\\
    0.1152	0.6083\\
    0.1168	0.5907\\
    0.1185	0.5734\\
    0.1202	0.5563\\
    0.122	0.5395\\
    0.1239	0.523\\
    0.1258	0.5068\\
    0.1278	0.4908\\
    0.1298	0.4752\\
    0.1325	0.456\\
    0.1351	0.4372\\
    0.1377	0.4189\\
    0.1403	0.4009\\
    0.1428	0.3834\\
    0.1453	0.3663\\
    0.1478	0.3495\\
    0.1502	0.3332\\
    0.1525	0.3173\\
    0.1548	0.3018\\
    0.1574	0.2837\\
    0.1598	0.2661\\
    0.1621	0.2491\\
    0.1642	0.2326\\
    0.1661	0.2167\\
    0.1682	0.1987\\
    0.1701	0.1815\\
    0.1717	0.1649\\
    0.1731	0.149\\
    0.1744	0.1317\\
    0.1755	0.1152\\
    0.1763	0.0977\\
    0.1769	0.0812\\
    0.1771	0.064\\
    0.177	0.0481\\
    0.1766	0.032\\
    0.1758	0.016\\
    0.1745	-0.0007\\
    0.1727	-0.0166\\
    0.1704	-0.0324\\
    0.1674	-0.048\\
    0.1635	-0.0633\\
  };
\addplot [color=black, forget plot]
table[row sep=crcr]{%
    3.1173	3.1378\\
    3.102	3.136\\
    3.0868	3.1327\\
    3.0708	3.1281\\
    3.0551	3.1227\\
    3.0393	3.1164\\
    3.0239	3.1095\\
    3.0095	3.1025\\
    2.9942	3.0944\\
    2.9805	3.0867\\
    2.9663	3.0781\\
    2.9515	3.0686\\
    2.9362	3.0583\\
    2.923	3.0492\\
    2.9095	3.0396\\
    2.8955	3.0294\\
    2.8812	3.0186\\
    2.8666	3.0072\\
    2.8517	2.9953\\
    2.8395	2.9853\\
    2.8269	2.9751\\
    2.8141	2.9648\\
    2.8008	2.9542\\
    2.7872	2.9435\\
    2.7732	2.9326\\
    2.7588	2.9216\\
    2.744	2.9104\\
    2.7289	2.8991\\
    2.7134	2.8876\\
    2.6974	2.876\\
    2.6811	2.8643\\
    2.6642	2.8526\\
    2.6512	2.8439\\
    2.638	2.8351\\
    2.6245	2.8264\\
    2.6107	2.8177\\
    2.5966	2.8091\\
    2.5823	2.8005\\
    2.5676	2.7919\\
    2.5527	2.7833\\
    2.5375	2.7748\\
    2.522	2.7664\\
    2.5063	2.758\\
    2.4903	2.7496\\
    2.4739	2.7414\\
    2.4573	2.7332\\
    2.4405	2.7251\\
    2.4233	2.717\\
    2.4059	2.7091\\
    2.3882	2.7012\\
    2.3702	2.6935\\
    2.3519	2.6858\\
    2.3334	2.6783\\
    2.3146	2.6709\\
    2.2955	2.6636\\
    2.2761	2.6564\\
    2.2565	2.6493\\
    2.2366	2.6422\\
    2.2165	2.6352\\
    2.1962	2.6282\\
    2.1757	2.6213\\
    2.1549	2.6145\\
    2.1339	2.6078\\
    2.1127	2.6011\\
    2.0912	2.5945\\
    2.0695	2.5879\\
    2.0549	2.5836\\
    2.0402	2.5793\\
    2.0254	2.5751\\
    2.0105	2.5709\\
    1.9955	2.5667\\
    1.9653	2.5583\\
    1.9501	2.5541\\
    1.9349	2.5498\\
    1.9195	2.5456\\
    1.8887	2.537\\
    1.8732	2.5327\\
    1.8576	2.5283\\
    1.842	2.524\\
    1.8263	2.5196\\
    1.7947	2.5108\\
    1.7788	2.5064\\
    1.7628	2.5019\\
    1.7468	2.4975\\
    1.7307	2.493\\
    1.7145	2.4885\\
    1.6983	2.4839\\
    1.682	2.4794\\
    1.6657	2.4748\\
    1.6495	2.4701\\
    1.6169	2.4605\\
    1.6006	2.4556\\
    1.568	2.4456\\
    1.5517	2.4404\\
    1.5353	2.4353\\
    1.5027	2.4247\\
    1.4864	2.4193\\
    1.4701	2.4138\\
    1.4375	2.4026\\
    1.4212	2.3969\\
    1.3886	2.3853\\
    1.3722	2.3794\\
    1.3559	2.3734\\
    1.3397	2.3673\\
    1.3235	2.3611\\
    1.3074	2.3549\\
    1.2913	2.3485\\
    1.2753	2.342\\
    1.2594	2.3355\\
    1.2435	2.3288\\
    1.2277	2.3221\\
    1.2119	2.3153\\
    1.1962	2.3084\\
    1.165	2.2942\\
    1.1495	2.2871\\
    1.1341	2.2798\\
    1.1187	2.2724\\
    1.1034	2.265\\
    1.0881	2.2574\\
    1.073	2.2498\\
    1.0579	2.2421\\
    1.0428	2.2343\\
    1.0279	2.2264\\
    1.013	2.2184\\
    0.9983	2.2103\\
    0.9836	2.202\\
    0.9691	2.1937\\
    0.9546	2.1853\\
    0.9402	2.1768\\
    0.9259	2.1681\\
    0.9117	2.1594\\
    0.8976	2.1506\\
    0.8837	2.1417\\
    0.8698	2.1327\\
    0.856	2.1235\\
    0.8423	2.1143\\
    0.8287	2.1051\\
    0.8152	2.0957\\
    0.8018	2.0862\\
    0.7754	2.067\\
    0.7623	2.0572\\
    0.7493	2.0474\\
    0.7365	2.0375\\
    0.7238	2.0274\\
    0.7112	2.0173\\
    0.6987	2.0072\\
    0.6863	1.9969\\
    0.6741	1.9865\\
    0.662	1.9761\\
    0.65	1.9656\\
    0.6381	1.955\\
    0.6147	1.9336\\
    0.6032	1.9227\\
    0.5806	1.9009\\
    0.5695	1.8898\\
    0.5585	1.8787\\
    0.5476	1.8675\\
    0.5315	1.8506\\
    0.5157	1.8336\\
    0.5002	1.8164\\
    0.485	1.7991\\
    0.4701	1.7817\\
    0.4555	1.7641\\
    0.4412	1.7465\\
    0.4272	1.7287\\
    0.4135	1.7109\\
    0.4002	1.6929\\
    0.3871	1.6749\\
    0.3743	1.6567\\
    0.3618	1.6385\\
    0.3496	1.6202\\
    0.3378	1.6018\\
    0.3262	1.5834\\
    0.3149	1.5649\\
    0.304	1.5464\\
    0.2934	1.5278\\
    0.283	1.5092\\
    0.273	1.4906\\
    0.2633	1.472\\
    0.2538	1.4533\\
    0.2447	1.4347\\
    0.2359	1.416\\
    0.2274	1.3973\\
    0.2191	1.3786\\
    0.2112	1.3599\\
    0.2036	1.3413\\
    0.1962	1.3226\\
    0.1892	1.3041\\
    0.1824	1.2855\\
    0.1759	1.267\\
    0.1697	1.2486\\
    0.1638	1.2302\\
    0.1581	1.2119\\
    0.1528	1.1936\\
    0.1477	1.1754\\
    0.1428	1.1573\\
    0.1383	1.1392\\
    0.134	1.1213\\
    0.1299	1.1034\\
    0.1261	1.0856\\
    0.1226	1.0679\\
    0.1192	1.0503\\
    0.1161	1.0329\\
    0.1133	1.0155\\
    0.1106	0.9983\\
    0.1082	0.9812\\
    0.106	0.9642\\
    0.104	0.9473\\
    0.1022	0.9306\\
    0.1006	0.914\\
    0.0993	0.8975\\
    0.0981	0.8811\\
    0.0971	0.8649\\
    0.0962	0.8489\\
    0.0954	0.8277\\
    0.0948	0.8068\\
    0.0944	0.7861\\
    0.0943	0.7657\\
    0.0945	0.7456\\
    0.0949	0.7258\\
    0.0955	0.7063\\
    0.0964	0.687\\
    0.0975	0.668\\
    0.0987	0.6493\\
    0.1	0.6309\\
    0.1015	0.6128\\
    0.103	0.595\\
    0.1047	0.5774\\
    0.1065	0.5602\\
    0.1084	0.5432\\
    0.1104	0.5265\\
    0.1125	0.5101\\
    0.1146	0.494\\
    0.1173	0.4743\\
    0.12	0.4549\\
    0.1228	0.436\\
    0.1255	0.4176\\
    0.1282	0.3995\\
    0.131	0.3819\\
    0.1337	0.3647\\
    0.1364	0.3479\\
    0.139	0.3315\\
    0.1415	0.3155\\
    0.1444	0.2968\\
    0.1471	0.2787\\
    0.1497	0.2611\\
    0.1522	0.2441\\
    0.1546	0.2276\\
    0.1567	0.2117\\
    0.159	0.1937\\
    0.1611	0.1765\\
    0.1629	0.1599\\
    0.1647	0.1419\\
    0.1662	0.1247\\
    0.1674	0.1084\\
    0.1684	0.091\\
    0.1692	0.0746\\
    0.1696	0.0577\\
    0.1697	0.0405\\
    0.1693	0.0232\\
    0.1686	0.0065\\
    0.1673	-0.0104\\
    0.1655	-0.027\\
    0.1631	-0.043\\
    0.1598	-0.059\\
    0.1555	-0.0746\\
  };
\addplot [color=black, forget plot]
table[row sep=crcr]{%
    3.0142	2.8916\\
    2.9989	2.8898\\
    2.9837	2.8865\\
    2.9691	2.8824\\
    2.9536	2.8772\\
    2.9379	2.8712\\
    2.9226	2.8646\\
    2.9083	2.8579\\
    2.893	2.8503\\
    2.8792	2.843\\
    2.8648	2.8349\\
    2.8499	2.8261\\
    2.8369	2.8182\\
    2.8235	2.8099\\
    2.8095	2.8012\\
    2.7951	2.7922\\
    2.7801	2.7828\\
    2.7647	2.773\\
    2.752	2.7649\\
    2.739	2.7566\\
    2.7257	2.748\\
    2.712	2.7393\\
    2.6978	2.7306\\
    2.6832	2.7218\\
    2.6682	2.713\\
    2.6527	2.7041\\
    2.6368	2.6953\\
    2.6204	2.6864\\
    2.6036	2.6775\\
    2.5863	2.6686\\
    2.5686	2.6597\\
    2.555	2.6531\\
    2.5411	2.6466\\
    2.527	2.6401\\
    2.5126	2.6336\\
    2.4979	2.6273\\
    2.483	2.6209\\
    2.4678	2.6147\\
    2.4523	2.6085\\
    2.4366	2.6024\\
    2.4206	2.5964\\
    2.4043	2.5905\\
    2.3877	2.5847\\
    2.3709	2.579\\
    2.3539	2.5734\\
    2.3365	2.5678\\
    2.319	2.5624\\
    2.3012	2.557\\
    2.2831	2.5517\\
    2.2648	2.5466\\
    2.2462	2.5415\\
    2.2274	2.5366\\
    2.2083	2.5317\\
    2.189	2.527\\
    2.1694	2.5224\\
    2.1496	2.518\\
    2.1296	2.5136\\
    2.1093	2.5094\\
    2.0888	2.5052\\
    2.0681	2.501\\
    2.0473	2.4968\\
    2.0262	2.4927\\
    2.0049	2.4886\\
    1.9835	2.4845\\
    1.9618	2.4805\\
    1.9399	2.4765\\
    1.9179	2.4725\\
    1.8956	2.4686\\
    1.8807	2.4661\\
    1.8505	2.4609\\
    1.8353	2.4584\\
    1.8047	2.4532\\
    1.7893	2.4506\\
    1.7739	2.4479\\
    1.7274	2.4395\\
    1.7117	2.4366\\
    1.6961	2.4336\\
    1.6803	2.4307\\
    1.6646	2.4276\\
    1.6487	2.4246\\
    1.6329	2.4214\\
    1.617	2.4183\\
    1.601	2.4151\\
    1.585	2.4118\\
    1.5689	2.4085\\
    1.5528	2.4051\\
    1.5366	2.4017\\
    1.5042	2.3947\\
    1.4718	2.3873\\
    1.4556	2.3835\\
    1.4394	2.3795\\
    1.4233	2.3755\\
    1.4071	2.3714\\
    1.3909	2.3672\\
    1.3748	2.3629\\
    1.3587	2.3585\\
    1.3426	2.354\\
    1.3265	2.3494\\
    1.3104	2.3447\\
    1.2943	2.3399\\
    1.2782	2.335\\
    1.2622	2.3301\\
    1.2462	2.325\\
    1.2301	2.3199\\
    1.2141	2.3146\\
    1.1982	2.3093\\
    1.1822	2.3038\\
    1.1506	2.2926\\
    1.1348	2.2868\\
    1.1192	2.2809\\
    1.1036	2.2749\\
    1.088	2.2688\\
    1.0572	2.2562\\
    1.0418	2.2498\\
    1.0114	2.2366\\
    0.9963	2.2298\\
    0.9812	2.2229\\
    0.9662	2.216\\
    0.9513	2.2089\\
    0.9365	2.2018\\
    0.9217	2.1945\\
    0.8925	2.1797\\
    0.878	2.1721\\
    0.8635	2.1644\\
    0.8492	2.1566\\
    0.835	2.1487\\
    0.8208	2.1406\\
    0.8068	2.1325\\
    0.779	2.1159\\
    0.7516	2.0989\\
    0.7246	2.0815\\
    0.7113	2.0726\\
    0.698	2.0636\\
    0.6849	2.0546\\
    0.6718	2.0454\\
    0.6589	2.0361\\
    0.6461	2.0268\\
    0.6207	2.0078\\
    0.6083	1.9982\\
    0.5959	1.9884\\
    0.5836	1.9786\\
    0.5715	1.9687\\
    0.5594	1.9587\\
    0.5475	1.9486\\
    0.5358	1.9385\\
    0.5241	1.9282\\
    0.5125	1.9179\\
    0.5011	1.9075\\
    0.4898	1.897\\
    0.4787	1.8865\\
    0.4676	1.8758\\
    0.4567	1.8651\\
    0.4459	1.8543\\
    0.4352	1.8435\\
    0.4142	1.8215\\
    0.4039	1.8105\\
    0.3837	1.7881\\
    0.3738	1.7769\\
    0.364	1.7656\\
    0.3544	1.7542\\
    0.3402	1.7371\\
    0.3263	1.7198\\
    0.3127	1.7024\\
    0.2994	1.685\\
    0.2864	1.6674\\
    0.2737	1.6497\\
    0.2613	1.6319\\
    0.2492	1.6141\\
    0.2374	1.5961\\
    0.2259	1.5781\\
    0.2147	1.56\\
    0.2038	1.5419\\
    0.1932	1.5237\\
    0.183	1.5055\\
    0.173	1.4873\\
    0.1634	1.469\\
    0.154	1.4507\\
    0.145	1.4324\\
    0.1362	1.4141\\
    0.1278	1.3957\\
    0.1197	1.3774\\
    0.1118	1.359\\
    0.1043	1.3407\\
    0.097	1.3224\\
    0.0901	1.3041\\
    0.0834	1.2858\\
    0.077	1.2676\\
    0.071	1.2494\\
    0.0652	1.2313\\
    0.0596	1.2133\\
    0.0544	1.1953\\
    0.0494	1.1773\\
    0.0447	1.1595\\
    0.0403	1.1417\\
    0.0361	1.1239\\
    0.0322	1.1063\\
    0.0286	1.0887\\
    0.0252	1.0713\\
    0.0221	1.0539\\
    0.0192	1.0367\\
    0.0165	1.0195\\
    0.0141	1.0025\\
    0.0119	0.9856\\
    0.0099	0.9688\\
    0.0081	0.9522\\
    0.0066	0.9356\\
    0.0052	0.9192\\
    0.0041	0.9029\\
    0.0032	0.8868\\
    0.0024	0.8708\\
    0.0019	0.8558\\
    0.0015	0.8368\\
    0.0013	0.8213\\
    0.0013	0.8059\\
    0.0015	0.7906\\
    0.0018	0.7755\\
    0.0022	0.7606\\
    0.0028	0.7458\\
    0.0038	0.7263\\
    0.005	0.7072\\
    0.0065	0.6883\\
    0.0079	0.6725\\
    0.0098	0.6545\\
    0.0118	0.6368\\
    0.0139	0.619\\
    0.0162	0.6015\\
    0.0186	0.5843\\
    0.0211	0.5674\\
    0.0238	0.5507\\
    0.0265	0.5344\\
    0.0294	0.5183\\
    0.0325	0.5016\\
    0.0356	0.4858\\
    0.0387	0.4706\\
    0.0417	0.4557\\
    0.0448	0.4411\\
    0.0486	0.4232\\
    0.0525	0.4057\\
    0.0563	0.3886\\
    0.0602	0.3719\\
    0.064	0.3557\\
    0.0678	0.3399\\
    0.0715	0.3244\\
    0.0751	0.3093\\
    0.0785	0.2946\\
    0.0826	0.2774\\
    0.0865	0.2608\\
    0.0902	0.2448\\
    0.0938	0.2292\\
    0.0972	0.2141\\
    0.1004	0.1996\\
    0.1039	0.1832\\
    0.1071	0.1674\\
    0.11	0.1524\\
    0.1131	0.1359\\
    0.1158	0.1203\\
    0.1181	0.1054\\
    0.1204	0.0896\\
    0.1224	0.0747\\
    0.1241	0.0594\\
    0.1255	0.0437\\
    0.1266	0.0281\\
    0.1272	0.0126\\
    0.1274	-0.0028\\
    0.1271	-0.0178\\
    0.1262	-0.0326\\
    0.1244	-0.0476\\
  };
\addplot [color=black, forget plot]
table[row sep=crcr]{%
    2.8948	2.9273\\
    2.8804	2.9256\\
    2.8655	2.9225\\
    2.8512	2.9185\\
    2.8375	2.9141\\
    2.824	2.909\\
    2.8091	2.9029\\
    2.7952	2.8966\\
    2.7803	2.8893\\
    2.7668	2.8824\\
    2.7527	2.8747\\
    2.738	2.8662\\
    2.7254	2.8586\\
    2.7122	2.8505\\
    2.6986	2.8421\\
    2.6844	2.8333\\
    2.6698	2.8242\\
    2.6547	2.8146\\
    2.6422	2.8067\\
    2.6295	2.7985\\
    2.6164	2.7901\\
    2.603	2.7815\\
    2.5891	2.7728\\
    2.5748	2.764\\
    2.5601	2.7552\\
    2.545	2.7464\\
    2.5294	2.7376\\
    2.5133	2.7287\\
    2.4969	2.7198\\
    2.4842	2.7131\\
    2.4713	2.7065\\
    2.4581	2.6998\\
    2.4447	2.6932\\
    2.431	2.6866\\
    2.4171	2.68\\
    2.4029	2.6735\\
    2.3884	2.667\\
    2.3737	2.6606\\
    2.3587	2.6542\\
    2.3435	2.6479\\
    2.3279	2.6417\\
    2.3122	2.6355\\
    2.2961	2.6294\\
    2.2798	2.6233\\
    2.2632	2.6174\\
    2.2464	2.6115\\
    2.2293	2.6056\\
    2.212	2.5998\\
    2.1945	2.5941\\
    2.1767	2.5884\\
    2.1587	2.5827\\
    2.1404	2.5771\\
    2.1219	2.5716\\
    2.1032	2.5661\\
    2.0842	2.5607\\
    2.065	2.5554\\
    2.0456	2.5501\\
    2.0259	2.5449\\
    2.0059	2.5398\\
    1.9858	2.5347\\
    1.9655	2.5295\\
    1.945	2.5243\\
    1.9313	2.5209\\
    1.9035	2.5139\\
    1.8895	2.5104\\
    1.8754	2.5069\\
    1.8613	2.5033\\
    1.847	2.4998\\
    1.8327	2.4962\\
    1.8183	2.4926\\
    1.8038	2.489\\
    1.7746	2.4818\\
    1.7599	2.4782\\
    1.745	2.4746\\
    1.7301	2.4709\\
    1.7152	2.4673\\
    1.6852	2.4597\\
    1.655	2.4519\\
    1.6398	2.4479\\
    1.6247	2.4438\\
    1.6094	2.4397\\
    1.5942	2.4355\\
    1.5789	2.4313\\
    1.5636	2.4269\\
    1.5328	2.4181\\
    1.5174	2.4136\\
    1.5019	2.409\\
    1.4709	2.3996\\
    1.4397	2.39\\
    1.4241	2.3851\\
    1.4085	2.3801\\
    1.3928	2.375\\
    1.3773	2.3698\\
    1.3617	2.3645\\
    1.3462	2.3591\\
    1.3152	2.3481\\
    1.2998	2.3424\\
    1.2843	2.3366\\
    1.269	2.3308\\
    1.2536	2.3249\\
    1.223	2.3127\\
    1.2078	2.3065\\
    1.1925	2.3002\\
    1.1773	2.2938\\
    1.1622	2.2873\\
    1.1471	2.2807\\
    1.132	2.274\\
    1.102	2.2604\\
    1.087	2.2534\\
    1.0722	2.2463\\
    1.0574	2.2391\\
    1.0427	2.2318\\
    1.0281	2.2244\\
    1.0136	2.2169\\
    0.9991	2.2093\\
    0.9848	2.2016\\
    0.9705	2.1938\\
    0.9562	2.1859\\
    0.9421	2.1779\\
    0.928	2.1698\\
    0.9141	2.1617\\
    0.9002	2.1534\\
    0.8864	2.145\\
    0.8726	2.1365\\
    0.8454	2.1193\\
    0.832	2.1105\\
    0.8186	2.1016\\
    0.8053	2.0927\\
    0.7791	2.0745\\
    0.7661	2.0652\\
    0.7533	2.0559\\
    0.7405	2.0465\\
    0.7279	2.037\\
    0.7154	2.0273\\
    0.6906	2.0079\\
    0.6784	1.998\\
    0.6544	1.978\\
    0.6425	1.9678\\
    0.6308	1.9576\\
    0.6191	1.9473\\
    0.6076	1.9369\\
    0.5962	1.9265\\
    0.5849	1.916\\
    0.5737	1.9053\\
    0.5626	1.8947\\
    0.5517	1.8839\\
    0.5409	1.8731\\
    0.5302	1.8622\\
    0.5197	1.8513\\
    0.5092	1.8402\\
    0.4989	1.8292\\
    0.4887	1.818\\
    0.4787	1.8068\\
    0.4688	1.7956\\
    0.459	1.7842\\
    0.4493	1.7729\\
    0.4397	1.7614\\
    0.4303	1.7499\\
    0.421	1.7384\\
    0.4028	1.7152\\
    0.3939	1.7035\\
    0.3852	1.6917\\
    0.3722	1.6741\\
    0.3596	1.6563\\
    0.3473	1.6385\\
    0.3353	1.6205\\
    0.3235	1.6026\\
    0.3121	1.5845\\
    0.301	1.5664\\
    0.2902	1.5483\\
    0.2796	1.53\\
    0.2694	1.5118\\
    0.2594	1.4935\\
    0.2498	1.4752\\
    0.2404	1.4568\\
    0.2314	1.4384\\
    0.2226	1.42\\
    0.2141	1.4017\\
    0.206	1.3833\\
    0.1981	1.3649\\
    0.1905	1.3466\\
    0.1832	1.3283\\
    0.1761	1.31\\
    0.1694	1.2917\\
    0.163	1.2735\\
    0.1568	1.2553\\
    0.1509	1.2372\\
    0.1453	1.2191\\
    0.1399	1.2011\\
    0.1348	1.1831\\
    0.13	1.1652\\
    0.1254	1.1474\\
    0.1211	1.1297\\
    0.1171	1.1121\\
    0.1132	1.0945\\
    0.1097	1.0771\\
    0.1063	1.0597\\
    0.1032	1.0424\\
    0.1004	1.0253\\
    0.0977	1.0083\\
    0.0953	0.9913\\
    0.0931	0.9745\\
    0.0912	0.9578\\
    0.0894	0.9412\\
    0.0878	0.9248\\
    0.0864	0.9085\\
    0.0851	0.8923\\
    0.0841	0.8763\\
    0.0832	0.8604\\
    0.0825	0.8447\\
    0.082	0.8291\\
    0.0816	0.8136\\
    0.0814	0.7983\\
    0.0814	0.7831\\
    0.0815	0.7681\\
    0.0819	0.7483\\
    0.0824	0.7288\\
    0.0832	0.7096\\
    0.0841	0.6906\\
    0.0852	0.6719\\
    0.0864	0.6535\\
    0.0879	0.6354\\
    0.0894	0.6176\\
    0.0912	0.6\\
    0.0931	0.5828\\
    0.095	0.5658\\
    0.0971	0.5491\\
    0.0992	0.5327\\
    0.1013	0.5166\\
    0.1035	0.5007\\
    0.1058	0.4851\\
    0.108	0.4698\\
    0.1103	0.4547\\
    0.1127	0.44\\
    0.1156	0.4219\\
    0.1186	0.4042\\
    0.1215	0.387\\
    0.1243	0.3701\\
    0.1271	0.3536\\
    0.1298	0.3376\\
    0.1324	0.3219\\
    0.135	0.3066\\
    0.1375	0.2917\\
    0.1404	0.2743\\
    0.1431	0.2575\\
    0.1456	0.2411\\
    0.148	0.2253\\
    0.1502	0.21\\
    0.1525	0.1928\\
    0.1547	0.1763\\
    0.1566	0.1604\\
    0.1582	0.1452\\
    0.1598	0.1286\\
    0.1611	0.1128\\
    0.1623	0.0961\\
    0.1631	0.0804\\
    0.1637	0.064\\
    0.1639	0.0488\\
    0.1638	0.0334\\
    0.1634	0.0181\\
    0.1625	0.0022\\
    0.1611	-0.0135\\
    0.1592	-0.0284\\
    0.1566	-0.0434\\
    0.1532	-0.0582\\
  };

==> figures/ResultsPendulum/statisticalEvalAccVolLoss.tikz <==
\definecolor{mycolor1}{rgb}{0.03140,0.56470,0.00000}%
\definecolor{mycolor2}{rgb}{0.03920,0.36470,0.00000}%
\definecolor{mycolor3}{rgb}{0.69020,0.82350,1.00000}%
\definecolor{mycolor4}{rgb}{0.15300,0.41960,0.72740}%
\definecolor{mycolor5}{rgb}{0.03530,0.25100,0.45490}%
\definecolor{mycolor6}{rgb}{0.07843,0.80196,0.00000}%
%
\begin{tikzpicture}
  \scriptsize
  \pgfplotsset{
    plotstyle1/.style={area legend, draw=none, fill=black, fill opacity=0.2, forget plot},
    plotstyle2/.style={color=black,line width=2pt},
    plotstyle3/.style={area legend, draw=none, fill=mycolor1, fill opacity=0.2, forget plot},
    plotstyle4/.style={color=mycolor1,line width=2pt},
    plotstyle5/.style={area legend, draw=none, fill=mycolor2, fill opacity=0.2, forget plot},
    plotstyle6/.style={color=mycolor2,line width=2pt},
    plotstyle7/.style={area legend, draw=none, fill=mycolor3, fill opacity=0.2, forget plot},
    plotstyle8/.style={color=mycolor3,line width=2pt},
    plotstyle9/.style={area legend, draw=none, fill=mycolor4, fill opacity=0.2, forget plot},
    plotstyle10/.style={color=mycolor4,line width=2pt},
    plotstyle11/.style={area legend, draw=none, fill=mycolor5, fill opacity=0.2, forget plot},
    plotstyle12/.style={color=mycolor5,line width=2pt},
    plotstyle13/.style={area legend, draw=none, fill=mycolor6, fill opacity=0.2, forget plot},
    plotstyle14/.style={color=mycolor6,line width=2pt},
    /.style={}
  }
  \pgfplotsset{
    legend image code/.code={
        \draw[mark repeat=2,mark phase=2]
        plot coordinates {
            (0cm,0cm)
            (0.15cm,0cm)        %% default is (0.3cm,0cm)
            (0.3cm,0cm)         %% default is (0.6cm,0cm)
          };%
      }
  }
  \def\rows{1}
  \def\cols{3}
  \def\horzsep{0.62cm}
  \def\basepath{figures/ResultsPendulum/}

  \begin{groupplot}[%
      group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
      scale only axis,
      width=1/\cols*0.88\textwidth-\horzsep,
      height = 0.17 \textwidth,
      legend style={font=\tiny, legend columns=3, transpose legend, legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}},
      title style={yshift=-1.5ex},
      y label style={yshift=-1ex},
      x label style={yshift=1ex}
    ]
    \nextgroupplot[xmin=0,xmax=0.1,ymin=-50,ymax=0,xlabel={$\epsilon_\text{test}$},ylabel={$\lbReturn$},title={LBs}]
    \input{\basepath statisticalEvalAccVolLoss_11.tikz}
    % \coordinate (top) at (rel axis cs:0,1);
    \nextgroupplot[xmin=0,xmax=0.1,ymin=-28,ymax=-13,xlabel={$\epsilon_\text{test}$},title={Naive}]
    \input{\basepath statisticalEvalAccVolLoss_12.tikz}
    \nextgroupplot[xmin=0,xmax=0.1,ymin=-28,ymax=-13,xlabel={$\epsilon_\text{test}$},title={Grad}]
    \input{\basepath statisticalEvalAccVolLoss_legends.tikz}
    \input{\basepath statisticalEvalAccVolLoss_13.tikz}
    % \coordinate (bot) at (rel axis cs:1,0);
  \end{groupplot}

\end{tikzpicture}%

==> figures/ResultsPendulum/statisticalEvalAccVolLoss_legends.tikz <==
\addlegendimage{plotstyle2}
\addlegendentry{PA-PC}
\addlegendimage{plotstyle4}
\addlegendentry{Naive}
\addlegendimage{plotstyle6}
\addlegendentry{Grad}
\addlegendimage{plotstyle14}
\addlegendentry{MAD}
\addlegendimage{plotstyle8}
\addlegendentry{SA-PC}
\addlegendimage{plotstyle10}
\addlegendentry{SA-SC $\omega=0$}
\addlegendimage{plotstyle12}
\addlegendentry{SA-SC $\omega=0.5$}


==> figures/ResultsQuad1D/ReachSets_11.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
0	-3.9995\\
0.02	-3.998\\
0.04	-3.9918\\
0.06	-3.9817\\
0.08	-3.9674\\
0.1	-3.9491\\
0.12	-3.9266\\
0.14	-3.9001\\
0.16	-3.8696\\
0.18	-3.8349\\
0.2	-3.7962\\
0.22	-3.7534\\
0.24	-3.7065\\
0.26	-3.6556\\
0.28	-3.6006\\
0.3	-3.5414\\
0.32	-3.4783\\
0.34	-3.411\\
0.36	-3.3397\\
0.38	-3.2643\\
0.4	-3.1848\\
0.42	-3.1012\\
0.44	-3.0136\\
0.46	-2.9219\\
0.48	-2.8261\\
0.5	-2.7262\\
0.52	-2.6219\\
0.54	-2.5131\\
0.56	-2.3998\\
0.58	-2.2819\\
0.6	-2.1595\\
0.62	-2.0356\\
0.64	-1.9137\\
0.66	-1.7937\\
0.68	-1.6756\\
0.7	-1.5593\\
0.72	-1.4449\\
0.74	-1.3323\\
0.76	-1.2215\\
0.78	-1.1124\\
0.8	-1.0051\\
0.82	-0.899\\
0.84	-0.7937\\
0.86	-0.6891\\
0.88	-0.5853\\
0.9	-0.4822\\
0.92	-0.3795\\
0.94	-0.2769\\
0.96	-0.1744\\
0.98	-0.0721\\
1	0.0301\\
1.02	0.1328\\
1.04	0.2367\\
1.06	0.3419\\
1.08	0.4483\\
1.1	0.556\\
1.12	0.6659\\
1.14	0.7786\\
1.16	0.8944\\
1.18	1.0131\\
1.2	1.1348\\
1.22	1.2599\\
1.24	1.3892\\
1.26	1.5225\\
1.28	1.6599\\
1.3	1.8013\\
1.32	1.9472\\
1.34	2.0977\\
1.36	2.253\\
1.38	2.4131\\
1.4	2.5778\\
1.42	2.7474\\
1.44	2.9221\\
1.46	3.1019\\
1.48	3.2866\\
1.5	3.4765\\
1.52	3.6715\\
1.54	3.8717\\
1.56	4.0772\\
1.58	4.2878\\
1.59	4.5038\\
1.61	4.6137\\
1.62	4.8376\\
1.64	4.9516\\
1.65	5.1836\\
1.67	5.3015\\
1.68	5.5415\\
1.7	5.6635\\
1.71	5.9116\\
1.73	6.0377\\
1.74	6.294\\
1.76	6.4242\\
1.77	6.6887\\
1.79	6.8229\\
1.8	7.0955\\
1.82	7.2339\\
1.83	7.5148\\
1.85	7.6574\\
1.86	7.9465\\
1.88	8.0932\\
1.89	8.3906\\
1.91	8.5414\\
1.92	8.847\\
1.94	9.002\\
1.95	9.3159\\
1.97	9.475\\
1.98	9.7972\\
2	9.9605\\
2.01	10.291\\
2.03	10.4584\\
2.04	10.7974\\
2.06	10.9689\\
2.07	11.3162\\
2.09	11.4919\\
2.1	11.8475\\
2.12	12.0293\\
2.13	12.3974\\
2.15	12.5836\\
2.16	12.96\\
2.18	13.1503\\
2.19	13.5351\\
2.21	13.7296\\
2.22	14.1227\\
2.24	14.3214\\
2.25	14.7229\\
2.27	14.9257\\
2.28	15.3356\\
2.3	15.5427\\
2.31	15.9609\\
2.33	16.1722\\
2.34	16.5988\\
2.35	16.8142\\
2.36	17.031\\
2.37	17.2493\\
2.38	17.4689\\
2.39	17.6899\\
2.4	17.9122\\
2.41	18.136\\
2.42	18.3612\\
2.43	18.5879\\
2.44	18.8159\\
2.45	19.0453\\
2.46	19.2761\\
2.47	19.5083\\
2.48	19.7419\\
2.49	19.9769\\
2.5	20.2133\\
2.51	20.4511\\
2.52	20.6903\\
2.53	20.9309\\
2.54	21.1729\\
2.55	21.4163\\
2.56	21.6611\\
2.57	21.9073\\
2.58	22.1549\\
2.59	22.4039\\
2.6	22.6543\\
2.61	22.906\\
2.62	23.1592\\
2.63	23.4138\\
2.64	23.6698\\
2.65	23.9272\\
2.66	24.186\\
2.67	24.4462\\
2.68	24.7078\\
2.69	24.9708\\
2.7	25.2352\\
2.71	25.501\\
2.72	25.7682\\
2.73	26.0368\\
2.74	26.3068\\
2.75	26.5782\\
2.76	26.851\\
2.77	27.1253\\
2.78	27.4009\\
2.79	27.6779\\
2.8	27.9563\\
2.81	28.2361\\
2.82	28.5174\\
2.83	28.8001\\
2.84	29.0842\\
2.85	29.3697\\
2.86	29.6566\\
2.87	29.9449\\
2.88	30.2346\\
2.89	30.5257\\
2.9	30.8182\\
2.91	31.1121\\
2.92	31.4075\\
2.93	31.7042\\
2.94	32.0023\\
2.95	32.3018\\
2.96	32.6027\\
2.97	32.9051\\
2.98	33.2089\\
2.99	33.5142\\
3	-23.5782\\
2.99	-23.3356\\
2.98	-23.0944\\
2.97	-22.8544\\
2.96	-22.6157\\
2.95	-22.3783\\
2.94	-22.142\\
2.93	-21.907\\
2.92	-21.6733\\
2.91	-21.4408\\
2.9	-21.2095\\
2.89	-20.9795\\
2.88	-20.7507\\
2.87	-20.5231\\
2.86	-20.2968\\
2.85	-20.0718\\
2.84	-19.8479\\
2.83	-19.6254\\
2.82	-19.4041\\
2.81	-19.184\\
2.8	-18.9652\\
2.79	-18.7477\\
2.78	-18.5314\\
2.77	-18.3164\\
2.76	-18.1027\\
2.74	-17.8901\\
2.73	-17.4689\\
2.71	-17.2601\\
2.7	-16.8463\\
2.68	-16.6413\\
2.67	-16.2351\\
2.65	-16.0339\\
2.64	-15.6352\\
2.62	-15.4378\\
2.61	-15.0467\\
2.59	-14.853\\
2.58	-14.4695\\
2.56	-14.2796\\
2.55	-13.9036\\
2.53	-13.7176\\
2.52	-13.3492\\
2.5	-13.167\\
2.49	-12.8062\\
2.47	-12.6278\\
2.46	-12.2747\\
2.44	-12.1001\\
2.43	-11.7547\\
2.41	-11.5839\\
2.4	-11.2462\\
2.38	-11.0793\\
2.37	-10.7493\\
2.35	-10.5862\\
2.34	-10.2639\\
2.32	-10.1047\\
2.31	-9.7901\\
2.29	-9.6347\\
2.28	-9.3279\\
2.26	-9.1764\\
2.25	-8.8774\\
2.23	-8.7298\\
2.22	-8.4386\\
2.2	-8.2949\\
2.19	-8.0114\\
2.17	-7.8716\\
2.16	-7.596\\
2.14	-7.4602\\
2.13	-7.1924\\
2.11	-7.0605\\
2.1	-6.8028\\
2.08	-6.6769\\
2.07	-6.429\\
2.05	-6.307\\
2.04	-6.0671\\
2.02	-5.9491\\
2.01	-5.7171\\
1.99	-5.6031\\
1.98	-5.379\\
1.96	-5.269\\
1.95	-5.053\\
1.93	-4.947\\
1.91	-4.7389\\
1.89	-4.5362\\
1.87	-4.3389\\
1.85	-4.1469\\
1.83	-3.9603\\
1.81	-3.7791\\
1.79	-3.6033\\
1.77	-3.433\\
1.75	-3.268\\
1.73	-3.1085\\
1.71	-2.9544\\
1.69	-2.8058\\
1.67	-2.6626\\
1.65	-2.5249\\
1.63	-2.3926\\
1.61	-2.2658\\
1.59	-2.1445\\
1.57	-2.0286\\
1.55	-1.9182\\
1.53	-1.8133\\
1.51	-1.7138\\
1.49	-1.6198\\
1.47	-1.5313\\
1.45	-1.4483\\
1.43	-1.3707\\
1.41	-1.2986\\
1.39	-1.2319\\
1.37	-1.1708\\
1.35	-1.115\\
1.33	-1.0645\\
1.31	-1.0195\\
1.29	-0.9799\\
1.27	-0.9455\\
1.25	-0.9163\\
1.23	-0.8923\\
1.21	-0.8733\\
1.19	-0.8595\\
1.17	-0.8506\\
1.15	-0.8464\\
1.13	-0.8468\\
1.11	-0.8518\\
1.09	-0.8615\\
1.07	-0.8757\\
1.05	-0.8939\\
1.03	-0.916\\
1.01	-0.9421\\
0.99	-0.9722\\
0.97	-1.0062\\
0.95	-1.0436\\
0.93	-1.0845\\
0.91	-1.1289\\
0.89	-1.1768\\
0.87	-1.2283\\
0.85	-1.283\\
0.83	-1.341\\
0.81	-1.4022\\
0.79	-1.4667\\
0.77	-1.5345\\
0.75	-1.6054\\
0.73	-1.6793\\
0.71	-1.7562\\
0.69	-1.8363\\
0.67	-1.9195\\
0.65	-2.0061\\
0.63	-2.096\\
0.61	-2.1892\\
0.59	-2.2852\\
0.57	-2.3816\\
0.55	-2.479\\
0.53	-2.5775\\
0.51	-2.6769\\
0.49	-2.777\\
0.47	-2.8748\\
0.45	-2.9685\\
0.43	-3.0581\\
0.41	-3.1437\\
0.39	-3.2252\\
0.37	-3.3026\\
0.35	-3.376\\
0.33	-3.4453\\
0.31	-3.5105\\
0.29	-3.5716\\
0.27	-3.6287\\
0.25	-3.6817\\
0.23	-3.7306\\
0.21	-3.7754\\
0.19	-3.8162\\
0.17	-3.8529\\
0.15	-3.8855\\
0.13	-3.914\\
0.11	-3.9385\\
0.09	-3.9589\\
0.07	-3.9752\\
0.05	-3.9874\\
0.03	-3.9955\\
0.01	-3.9996\\
}--cycle;



\addplot[plotstyle2]
table[row sep=crcr] {%
x	y\\
0	-3.9995\\
0.02	-3.998\\
0.04	-3.9918\\
0.06	-3.9817\\
0.08	-3.9674\\
0.1	-3.9491\\
0.12	-3.9266\\
0.14	-3.9001\\
0.16	-3.8696\\
0.18	-3.8349\\
0.2	-3.7962\\
0.22	-3.7534\\
0.24	-3.7065\\
0.26	-3.6556\\
0.28	-3.6006\\
0.3	-3.5414\\
0.32	-3.4783\\
0.34	-3.4109\\
0.36	-3.3395\\
0.38	-3.264\\
0.4	-3.1843\\
0.42	-3.1014\\
0.44	-3.0164\\
0.46	-2.9291\\
0.48	-2.8395\\
0.5	-2.7477\\
0.52	-2.6547\\
0.58	-2.3763\\
0.6	-2.2836\\
0.62	-2.191\\
0.64	-2.099\\
0.66	-2.0073\\
0.68	-1.9161\\
0.7	-1.8253\\
0.72	-1.7348\\
0.74	-1.6444\\
0.76	-1.5542\\
0.78	-1.4642\\
0.8	-1.3743\\
0.82	-1.2841\\
0.84	-1.193\\
0.86	-1.101\\
0.88	-1.0081\\
0.9	-0.9143\\
0.92	-0.819\\
0.94	-0.7215\\
0.96	-0.6219\\
0.98	-0.5203\\
1	-0.4165\\
1.02	-0.31\\
1.04	-0.2003\\
1.06	-0.0873\\
1.08	0.0289\\
1.1	0.1484\\
1.12	0.2715\\
1.14	0.3984\\
1.16	0.5292\\
1.18	0.6639\\
1.2	0.8024\\
1.22	0.945\\
1.24	1.0918\\
1.26	1.2428\\
1.28	1.3981\\
1.3	1.5576\\
1.32	1.7214\\
1.34	1.8897\\
1.36	2.0624\\
1.38	2.2396\\
1.4	2.4212\\
1.42	2.6074\\
1.44	2.7981\\
1.46	2.9934\\
1.48	3.1933\\
1.5	3.3977\\
1.51	3.6069\\
1.53	3.7132\\
1.54	3.9294\\
1.56	4.0393\\
1.57	4.2625\\
1.59	4.3758\\
1.6	4.6061\\
1.62	4.723\\
1.63	4.9604\\
1.65	5.0809\\
1.66	5.3255\\
1.68	5.4496\\
1.69	5.7012\\
1.71	5.8288\\
1.72	6.0879\\
1.74	6.2192\\
1.75	6.4855\\
1.77	6.6204\\
1.78	6.8939\\
1.8	7.0324\\
1.81	7.3131\\
1.83	7.4553\\
1.84	7.7433\\
1.86	7.8891\\
1.87	8.1843\\
1.89	8.3337\\
1.9	8.6362\\
1.92	8.7896\\
1.93	9.1011\\
1.95	9.2587\\
1.96	9.5774\\
1.98	9.7386\\
1.99	10.0646\\
2.01	10.2294\\
2.02	10.5627\\
2.04	10.7312\\
2.05	11.0718\\
2.07	11.244\\
2.08	11.5919\\
2.1	11.7677\\
2.11	12.1229\\
2.13	12.3024\\
2.14	12.6651\\
2.16	12.8483\\
2.17	13.2183\\
2.19	13.4051\\
2.2	13.7825\\
2.22	13.9731\\
2.23	14.3579\\
2.25	14.5522\\
2.26	14.9445\\
2.28	15.1424\\
2.29	15.542\\
2.31	15.7437\\
2.32	16.1508\\
2.34	16.3562\\
2.35	16.7707\\
2.36	16.9798\\
2.37	17.1902\\
2.38	17.4017\\
2.39	17.6145\\
2.4	17.8286\\
2.41	18.0439\\
2.42	18.2606\\
2.43	18.4784\\
2.44	18.6976\\
2.45	18.9179\\
2.46	19.1396\\
2.47	19.3624\\
2.48	19.5865\\
2.49	19.8118\\
2.5	20.0383\\
2.51	20.2664\\
2.52	20.4961\\
2.53	20.727\\
2.54	20.9591\\
2.55	21.1924\\
2.56	21.427\\
2.57	21.6629\\
2.58	21.8999\\
2.59	22.1382\\
2.6	22.3778\\
2.61	22.6186\\
2.62	22.8606\\
2.63	23.1039\\
2.64	23.3484\\
2.65	23.5941\\
2.66	23.8411\\
2.67	24.0894\\
2.68	24.3389\\
2.69	24.5896\\
2.7	24.8416\\
2.71	25.0948\\
2.72	25.3492\\
2.73	25.605\\
2.74	25.8619\\
2.75	26.1201\\
2.76	26.3795\\
2.77	26.6402\\
2.78	26.9022\\
2.79	27.1654\\
2.8	27.4298\\
2.81	27.6955\\
2.82	27.9624\\
2.83	28.2305\\
2.84	28.4999\\
2.85	28.7706\\
2.86	29.0425\\
2.87	29.3157\\
2.88	29.5901\\
2.89	29.8657\\
2.9	30.1426\\
2.91	30.4207\\
2.92	30.7001\\
2.93	30.9808\\
2.94	31.2626\\
2.95	31.5458\\
2.96	31.8302\\
2.97	32.1158\\
2.98	32.4027\\
2.99	32.6908\\
3	-22.8101\\
2.99	-22.5879\\
2.98	-22.3668\\
2.97	-22.1469\\
2.96	-21.9281\\
2.95	-21.7105\\
2.94	-21.494\\
2.93	-21.2787\\
2.92	-21.0646\\
2.91	-20.8515\\
2.9	-20.6397\\
2.89	-20.429\\
2.88	-20.2194\\
2.87	-20.011\\
2.86	-19.8037\\
2.84	-19.5976\\
2.83	-19.1888\\
2.81	-18.9861\\
2.8	-18.5843\\
2.78	-18.3851\\
2.77	-17.9901\\
2.75	-17.7943\\
2.74	-17.4063\\
2.72	-17.214\\
2.71	-16.8328\\
2.69	-16.644\\
2.68	-16.2698\\
2.66	-16.0844\\
2.65	-15.7171\\
2.63	-15.5351\\
2.62	-15.1747\\
2.6	-14.9963\\
2.59	-14.6428\\
2.57	-14.4678\\
2.56	-14.1212\\
2.54	-13.9496\\
2.53	-13.61\\
2.51	-13.4419\\
2.5	-13.11\\
2.48	-12.946\\
2.47	-12.6214\\
2.45	-12.4608\\
2.44	-12.1432\\
2.42	-11.9861\\
2.41	-11.6754\\
2.39	-11.5219\\
2.38	-11.2184\\
2.36	-11.0684\\
2.35	-10.7718\\
2.33	-10.6252\\
2.32	-10.3355\\
2.3	-10.1925\\
2.29	-9.9099\\
2.27	-9.7703\\
2.26	-9.4946\\
2.24	-9.3585\\
2.23	-9.0898\\
2.21	-8.9571\\
2.2	-8.6954\\
2.18	-8.5663\\
2.17	-8.3116\\
2.15	-8.186\\
2.14	-7.9382\\
2.12	-7.816\\
2.11	-7.5752\\
2.09	-7.4566\\
2.08	-7.2228\\
2.06	-7.1077\\
2.05	-6.8808\\
2.03	-6.7691\\
2.02	-6.5492\\
2	-6.441\\
1.99	-6.228\\
1.97	-6.1232\\
1.95	-5.9172\\
1.93	-5.7158\\
1.91	-5.5191\\
1.89	-5.3283\\
1.87	-5.1425\\
1.85	-4.9614\\
1.83	-4.785\\
1.81	-4.6132\\
1.79	-4.4461\\
1.77	-4.2836\\
1.75	-4.1259\\
1.73	-3.9727\\
1.71	-3.8242\\
1.69	-3.6806\\
1.67	-3.5417\\
1.65	-3.4074\\
1.63	-3.2777\\
1.61	-3.1527\\
1.59	-3.0324\\
1.57	-2.9168\\
1.55	-2.8059\\
1.53	-2.6995\\
1.51	-2.5978\\
1.49	-2.5008\\
1.47	-2.4085\\
1.45	-2.3207\\
1.43	-2.2376\\
1.41	-2.1591\\
1.39	-2.0852\\
1.37	-2.016\\
1.35	-1.9513\\
1.33	-1.8911\\
1.31	-1.8356\\
1.29	-1.7846\\
1.27	-1.7382\\
1.25	-1.6964\\
1.23	-1.659\\
1.21	-1.6261\\
1.19	-1.5978\\
1.17	-1.574\\
1.15	-1.5545\\
1.13	-1.5395\\
1.11	-1.5288\\
1.09	-1.5225\\
1.07	-1.5205\\
1.05	-1.5227\\
1.03	-1.529\\
1.01	-1.5394\\
0.99	-1.5539\\
0.97	-1.5724\\
0.95	-1.5944\\
0.93	-1.62\\
0.91	-1.6491\\
0.89	-1.6817\\
0.87	-1.7176\\
0.85	-1.7564\\
0.83	-1.798\\
0.81	-1.8423\\
0.79	-1.8895\\
0.77	-1.9393\\
0.75	-1.9912\\
0.73	-2.0452\\
0.71	-2.1015\\
0.69	-2.1598\\
0.67	-2.2202\\
0.65	-2.2823\\
0.63	-2.3463\\
0.61	-2.412\\
0.59	-2.4794\\
0.57	-2.5483\\
0.55	-2.6187\\
0.53	-2.6904\\
0.51	-2.7636\\
0.49	-2.838\\
0.47	-2.9134\\
0.45	-2.9899\\
0.43	-3.0676\\
0.41	-3.1466\\
0.39	-3.2263\\
0.37	-3.3034\\
0.35	-3.3764\\
0.33	-3.4455\\
0.31	-3.5105\\
0.29	-3.5716\\
0.27	-3.6287\\
0.25	-3.6817\\
0.23	-3.7306\\
0.21	-3.7754\\
0.19	-3.8162\\
0.17	-3.8529\\
0.15	-3.8855\\
0.13	-3.914\\
0.11	-3.9385\\
0.09	-3.9589\\
0.07	-3.9752\\
0.05	-3.9874\\
0.03	-3.9955\\
0.01	-3.9996\\
}--cycle;



\addplot[plotstyle3]
table[row sep=crcr] {%
x	y\\
0	-3.9995\\
0.02	-3.998\\
0.04	-3.9918\\
0.06	-3.9817\\
0.08	-3.9674\\
0.1	-3.9491\\
0.12	-3.9266\\
0.14	-3.9001\\
0.16	-3.8696\\
0.18	-3.8349\\
0.2	-3.7962\\
0.22	-3.7534\\
0.24	-3.7065\\
0.26	-3.6556\\
0.28	-3.6006\\
0.3	-3.5414\\
0.32	-3.4783\\
0.34	-3.411\\
0.36	-3.3397\\
0.38	-3.2643\\
0.4	-3.1848\\
0.42	-3.1012\\
0.44	-3.0136\\
0.46	-2.9219\\
0.48	-2.8261\\
0.5	-2.7262\\
0.52	-2.6221\\
0.54	-2.5135\\
0.56	-2.4005\\
0.58	-2.2831\\
0.6	-2.1613\\
0.62	-2.0373\\
0.64	-1.9139\\
0.66	-1.7909\\
0.68	-1.6683\\
0.7	-1.5461\\
0.72	-1.4249\\
0.74	-1.3056\\
0.76	-1.1881\\
0.78	-1.0724\\
0.8	-0.9585\\
0.82	-0.8458\\
0.84	-0.734\\
0.86	-0.6231\\
0.88	-0.513\\
0.9	-0.4038\\
0.92	-0.295\\
0.94	-0.1865\\
0.96	-0.0782\\
0.98	0.0298\\
1.02	0.2456\\
1.04	0.3542\\
1.06	0.4633\\
1.08	0.5729\\
1.1	0.6832\\
1.12	0.7947\\
1.14	0.9082\\
1.16	1.0239\\
1.18	1.1417\\
1.2	1.2615\\
1.22	1.384\\
1.24	1.5096\\
1.26	1.6383\\
1.28	1.7703\\
1.3	1.9054\\
1.32	2.0439\\
1.34	2.1861\\
1.36	2.332\\
1.38	2.4816\\
1.4	2.635\\
1.42	2.7921\\
1.44	2.9532\\
1.46	3.1183\\
1.48	3.2874\\
1.5	3.4605\\
1.52	3.6377\\
1.54	3.819\\
1.56	4.0045\\
1.58	4.1942\\
1.59	4.388\\
1.61	4.4865\\
1.62	4.6867\\
1.64	4.7884\\
1.65	4.9951\\
1.67	5.1001\\
1.68	5.3133\\
1.7	5.4214\\
1.71	5.6411\\
1.73	5.7526\\
1.74	5.9789\\
1.76	6.0937\\
1.77	6.3266\\
1.79	6.4447\\
1.8	6.6842\\
1.82	6.8056\\
1.83	7.0518\\
1.85	7.1766\\
1.86	7.4294\\
1.88	7.5576\\
1.89	7.8177\\
1.91	7.9503\\
1.92	8.219\\
1.94	8.3551\\
1.95	8.6306\\
1.97	8.77\\
1.98	9.0523\\
2	9.1952\\
2.01	9.4843\\
2.03	9.6305\\
2.04	9.9265\\
2.06	10.0762\\
2.07	10.379\\
2.09	10.5321\\
2.1	10.8417\\
2.12	10.9983\\
2.13	11.3148\\
2.15	11.4748\\
2.16	11.7982\\
2.18	11.9617\\
2.19	12.292\\
2.21	12.4589\\
2.22	12.7962\\
2.24	12.9667\\
2.25	13.311\\
2.27	13.4849\\
2.28	13.8361\\
2.3	14.0135\\
2.31	14.3717\\
2.33	14.5526\\
2.34	14.9178\\
2.36	15.1021\\
2.37	15.4743\\
2.39	15.6622\\
2.4	16.0413\\
2.42	16.2327\\
2.43	16.4252\\
2.44	16.6189\\
2.45	16.8138\\
2.46	17.0099\\
2.47	17.2071\\
2.48	17.4055\\
2.49	17.6051\\
2.5	17.8058\\
2.51	18.0078\\
2.52	18.2108\\
2.53	18.4151\\
2.54	18.6205\\
2.55	18.8271\\
2.56	19.0349\\
2.57	19.2439\\
2.58	19.454\\
2.59	19.6653\\
2.6	19.8778\\
2.61	20.0914\\
2.62	20.3063\\
2.63	20.5223\\
2.64	20.7395\\
2.65	20.9579\\
2.66	21.1774\\
2.67	21.3981\\
2.68	21.6201\\
2.69	21.8431\\
2.7	22.0674\\
2.71	22.2929\\
2.72	22.5195\\
2.73	22.7474\\
2.74	22.9766\\
2.75	23.207\\
2.76	23.4386\\
2.77	23.6714\\
2.78	23.9053\\
2.79	24.1405\\
2.8	24.3768\\
2.81	24.6143\\
2.82	24.8537\\
2.83	25.0951\\
2.84	25.3377\\
2.85	25.5815\\
2.86	25.8265\\
2.87	26.0726\\
2.88	26.3199\\
2.89	26.5685\\
2.9	26.8182\\
2.91	27.0691\\
2.92	27.3211\\
2.93	27.5744\\
2.94	27.8289\\
2.95	28.0845\\
2.96	28.3414\\
2.96	28.5994\\
2.97	28.8586\\
2.98	29.119\\
2.99	29.3806\\
3	-21.9912\\
2.99	-21.7636\\
2.98	-21.5371\\
2.97	-21.3118\\
2.96	-21.0877\\
2.95	-20.8647\\
2.94	-20.643\\
2.93	-20.4224\\
2.92	-20.2031\\
2.91	-19.9849\\
2.9	-19.7679\\
2.89	-19.5521\\
2.88	-19.3374\\
2.87	-19.124\\
2.86	-18.9117\\
2.85	-18.7007\\
2.84	-18.4908\\
2.83	-18.2821\\
2.82	-18.0746\\
2.81	-17.869\\
2.8	-17.6654\\
2.79	-17.463\\
2.78	-17.2618\\
2.77	-17.0618\\
2.76	-16.8629\\
2.75	-16.6653\\
2.74	-16.4688\\
2.73	-16.2735\\
2.72	-16.0795\\
2.71	-15.8868\\
2.7	-15.6953\\
2.68	-15.505\\
2.67	-15.128\\
2.65	-14.9412\\
2.64	-14.5713\\
2.62	-14.3881\\
2.61	-14.0254\\
2.59	-13.8458\\
2.58	-13.4902\\
2.56	-13.3141\\
2.55	-12.9657\\
2.53	-12.7932\\
2.52	-12.4519\\
2.5	-12.283\\
2.49	-11.9488\\
2.47	-11.7835\\
2.46	-11.4565\\
2.44	-11.2948\\
2.43	-10.9749\\
2.41	-10.8168\\
2.4	-10.5042\\
2.38	-10.3497\\
2.37	-10.0443\\
2.35	-9.8933\\
2.34	-9.5951\\
2.32	-9.4478\\
2.31	-9.1567\\
2.29	-9.013\\
2.28	-8.7291\\
2.26	-8.5889\\
2.25	-8.3122\\
2.23	-8.1757\\
2.22	-7.9062\\
2.2	-7.7733\\
2.19	-7.5111\\
2.17	-7.3818\\
2.16	-7.1268\\
2.14	-7.0011\\
2.13	-6.7534\\
2.11	-6.6313\\
2.1	-6.3908\\
2.08	-6.2723\\
2.07	-6.039\\
2.05	-5.9242\\
2.04	-5.6981\\
2.02	-5.5869\\
2.01	-5.368\\
1.99	-5.2604\\
1.98	-5.0488\\
1.96	-4.9449\\
1.95	-4.7406\\
1.93	-4.6402\\
1.92	-4.4432\\
1.9	-4.3465\\
1.88	-4.1574\\
1.86	-3.9749\\
1.84	-3.7973\\
1.82	-3.6245\\
1.8	-3.4566\\
1.78	-3.2935\\
1.76	-3.1354\\
1.74	-2.9821\\
1.72	-2.8337\\
1.7	-2.6903\\
1.68	-2.5517\\
1.66	-2.4181\\
1.64	-2.2893\\
1.62	-2.1655\\
1.6	-2.0466\\
1.58	-1.9327\\
1.56	-1.8237\\
1.54	-1.7196\\
1.52	-1.6204\\
1.5	-1.5262\\
1.48	-1.4369\\
1.46	-1.3526\\
1.44	-1.2733\\
1.42	-1.1989\\
1.4	-1.1294\\
1.38	-1.0649\\
1.36	-1.0054\\
1.34	-0.9509\\
1.32	-0.9014\\
1.3	-0.8568\\
1.28	-0.8172\\
1.26	-0.7827\\
1.24	-0.753\\
1.22	-0.7283\\
1.2	-0.7085\\
1.18	-0.6937\\
1.16	-0.6837\\
1.14	-0.6785\\
1.12	-0.6781\\
1.1	-0.6823\\
1.08	-0.6915\\
1.06	-0.7051\\
1.04	-0.723\\
1.02	-0.7453\\
1	-0.772\\
0.98	-0.8031\\
0.96	-0.8386\\
0.94	-0.8783\\
0.92	-0.9223\\
0.9	-0.9707\\
0.88	-1.0233\\
0.86	-1.0805\\
0.84	-1.1419\\
0.82	-1.2078\\
0.8	-1.278\\
0.78	-1.3526\\
0.76	-1.4314\\
0.74	-1.5142\\
0.72	-1.601\\
0.7	-1.6919\\
0.68	-1.7864\\
0.66	-1.8842\\
0.64	-1.9855\\
0.62	-2.0903\\
0.6	-2.1985\\
0.58	-2.3077\\
0.56	-2.4151\\
0.54	-2.5207\\
0.52	-2.6245\\
0.5	-2.7266\\
0.48	-2.8263\\
0.46	-2.9221\\
0.44	-3.0137\\
0.42	-3.1014\\
0.4	-3.1849\\
0.38	-3.2644\\
0.36	-3.3398\\
0.34	-3.4111\\
0.32	-3.4784\\
0.3	-3.5416\\
0.28	-3.6007\\
0.26	-3.6557\\
0.24	-3.7067\\
0.22	-3.7535\\
0.2	-3.7963\\
0.18	-3.835\\
0.16	-3.8697\\
0.14	-3.9003\\
0.12	-3.9268\\
0.1	-3.9492\\
0.08	-3.9675\\
0.06	-3.9818\\
0.04	-3.992\\
0.02	-3.9981\\
0	-4.0001\\
}--cycle;



\addplot[plotstyle4]
table[row sep=crcr] {%
x	y\\
0	-3.9995\\
0.02	-3.998\\
0.04	-3.9918\\
0.06	-3.9817\\
0.08	-3.9674\\
0.1	-3.9491\\
0.12	-3.9266\\
0.14	-3.9001\\
0.16	-3.8696\\
0.18	-3.8349\\
0.2	-3.7962\\
0.22	-3.7534\\
0.24	-3.7065\\
0.26	-3.6556\\
0.28	-3.6006\\
0.3	-3.5415\\
0.32	-3.4783\\
0.34	-3.411\\
0.36	-3.3397\\
0.38	-3.2643\\
0.4	-3.1848\\
0.42	-3.1013\\
0.44	-3.0137\\
0.46	-2.922\\
0.48	-2.8262\\
0.5	-2.7264\\
0.52	-2.622\\
0.54	-2.5129\\
0.56	-2.399\\
0.58	-2.2803\\
0.6	-2.1568\\
0.62	-2.0321\\
0.64	-1.9103\\
0.66	-1.7911\\
0.68	-1.6747\\
0.7	-1.561\\
0.72	-1.45\\
0.74	-1.3417\\
0.76	-1.2361\\
0.78	-1.1333\\
0.8	-1.0332\\
0.82	-0.9355\\
0.84	-0.84\\
0.86	-0.7468\\
0.88	-0.6558\\
0.9	-0.5669\\
0.92	-0.48\\
0.94	-0.3946\\
0.96	-0.3106\\
0.98	-0.228\\
1	-0.147\\
1.02	-0.0671\\
1.04	0.012\\
1.06	0.0906\\
1.08	0.1684\\
1.1	0.2456\\
1.12	0.3226\\
1.14	0.4002\\
1.16	0.4785\\
1.18	0.5574\\
1.2	0.637\\
1.22	0.718\\
1.24	0.8011\\
1.26	0.8864\\
1.28	0.9739\\
1.3	1.0636\\
1.32	1.156\\
1.34	1.2515\\
1.36	1.3501\\
1.38	1.4518\\
1.4	1.5567\\
1.42	1.665\\
1.44	1.777\\
1.46	1.8926\\
1.48	2.0119\\
1.5	2.1349\\
1.52	2.2616\\
1.54	2.3924\\
1.56	2.5272\\
1.58	2.666\\
1.6	2.8087\\
1.62	2.9556\\
1.64	3.1066\\
1.66	3.2619\\
1.68	3.4213\\
1.7	3.585\\
1.72	3.7529\\
1.74	3.9252\\
1.76	4.1019\\
1.77	4.2829\\
1.79	4.3751\\
1.8	4.5626\\
1.82	4.6581\\
1.83	4.8524\\
1.85	4.9512\\
1.86	5.1522\\
1.88	5.2544\\
1.89	5.4621\\
1.91	5.5677\\
1.92	5.7822\\
1.94	5.8912\\
1.95	6.1126\\
1.97	6.2257\\
1.98	6.4589\\
2	6.5772\\
2.01	6.8172\\
2.03	6.9389\\
2.04	7.1859\\
2.06	7.3112\\
2.07	7.5651\\
2.09	7.6938\\
2.1	7.9546\\
2.12	8.0868\\
2.13	8.3547\\
2.15	8.4904\\
2.16	8.7654\\
2.18	8.9046\\
2.19	9.1865\\
2.21	9.3293\\
2.22	9.6185\\
2.24	9.765\\
2.25	10.0617\\
2.27	10.2127\\
2.28	10.5184\\
2.3	10.6731\\
2.31	10.9859\\
2.33	11.1441\\
2.34	11.4641\\
2.36	11.6259\\
2.37	11.953\\
2.39	12.1184\\
2.4	12.4527\\
2.42	12.6217\\
2.43	12.9632\\
2.45	13.1357\\
2.46	13.4844\\
2.48	13.6606\\
2.49	13.838\\
2.5	14.0166\\
2.51	14.1964\\
2.52	14.3775\\
2.53	14.5598\\
2.54	14.7433\\
2.55	14.928\\
2.56	15.1139\\
2.57	15.301\\
2.58	15.4894\\
2.59	15.6789\\
2.6	15.8697\\
2.61	16.0616\\
2.62	16.2548\\
2.63	16.4492\\
2.64	16.6448\\
2.65	16.8417\\
2.66	17.0397\\
2.67	17.239\\
2.68	17.4395\\
2.69	17.6412\\
2.7	17.8442\\
2.71	18.0483\\
2.72	18.2537\\
2.73	18.4603\\
2.74	18.6681\\
2.75	18.8772\\
2.76	19.0875\\
2.77	19.2989\\
2.78	19.5117\\
2.79	19.7256\\
2.8	19.9408\\
2.81	20.1572\\
2.82	20.3748\\
2.83	20.5938\\
2.84	20.814\\
2.85	21.0354\\
2.86	21.2581\\
2.87	21.4819\\
2.88	21.707\\
2.89	21.9334\\
2.9	22.161\\
2.91	22.3898\\
2.92	22.6199\\
2.93	22.8514\\
2.94	23.0841\\
2.95	23.318\\
2.96	23.5532\\
2.97	23.7896\\
2.97	24.0278\\
2.98	24.2673\\
2.99	24.5081\\
3	-22.9434\\
2.99	-22.6942\\
2.98	-22.4465\\
2.97	-22.2002\\
2.96	-21.9559\\
2.95	-21.713\\
2.94	-21.4714\\
2.93	-21.2313\\
2.92	-20.9925\\
2.91	-20.7553\\
2.9	-20.5195\\
2.89	-20.2851\\
2.88	-20.0522\\
2.87	-19.8206\\
2.86	-19.5904\\
2.85	-19.3616\\
2.84	-19.1342\\
2.83	-18.9082\\
2.82	-18.6836\\
2.81	-18.4604\\
2.8	-18.2387\\
2.79	-18.0184\\
2.78	-17.7994\\
2.77	-17.5819\\
2.76	-17.3658\\
2.75	-17.151\\
2.74	-16.9376\\
2.73	-16.7256\\
2.72	-16.5151\\
2.71	-16.3059\\
2.7	-16.098\\
2.69	-15.8916\\
2.68	-15.6866\\
2.67	-15.483\\
2.66	-15.2807\\
2.65	-15.0799\\
2.64	-14.8804\\
2.63	-14.6824\\
2.62	-14.4857\\
2.61	-14.2904\\
2.6	-14.0965\\
2.59	-13.904\\
2.58	-13.7129\\
2.57	-13.5232\\
2.56	-13.3349\\
2.55	-13.1479\\
2.54	-12.9624\\
2.53	-12.7782\\
2.52	-12.5954\\
2.51	-12.414\\
2.5	-12.234\\
2.49	-12.0555\\
2.48	-11.8783\\
2.46	-11.7026\\
2.45	-11.3552\\
2.43	-11.1836\\
2.42	-10.8446\\
2.4	-10.6772\\
2.39	-10.3465\\
2.37	-10.1832\\
2.36	-9.8608\\
2.34	-9.7016\\
2.33	-9.3875\\
2.31	-9.2326\\
2.3	-8.9268\\
2.28	-8.776\\
2.27	-8.4785\\
2.25	-8.3318\\
2.24	-8.0446\\
2.22	-7.9031\\
2.21	-7.6244\\
2.19	-7.4873\\
2.18	-7.2172\\
2.16	-7.0842\\
2.15	-6.8223\\
2.13	-6.6935\\
2.12	-6.4399\\
2.1	-6.3151\\
2.09	-6.0698\\
2.07	-5.9493\\
2.06	-5.7122\\
2.04	-5.5957\\
2.03	-5.3669\\
2.01	-5.2546\\
2	-5.034\\
1.98	-4.9258\\
1.97	-4.7135\\
1.95	-4.6112\\
1.94	-4.412\\
1.92	-4.3145\\
1.91	-4.1235\\
1.89	-4.0301\\
1.88	-3.8474\\
1.86	-3.7581\\
1.84	-3.5836\\
1.82	-3.4146\\
1.8	-3.2509\\
1.78	-3.0928\\
1.76	-2.9401\\
1.74	-2.7928\\
1.72	-2.6509\\
1.7	-2.5145\\
1.68	-2.3834\\
1.66	-2.2577\\
1.64	-2.1374\\
1.62	-2.0224\\
1.6	-1.9128\\
1.58	-1.8086\\
1.56	-1.7096\\
1.54	-1.6159\\
1.52	-1.5275\\
1.5	-1.4444\\
1.48	-1.3665\\
1.46	-1.2939\\
1.44	-1.2263\\
1.42	-1.164\\
1.4	-1.1067\\
1.38	-1.0547\\
1.36	-1.0076\\
1.34	-0.9654\\
1.32	-0.9282\\
1.3	-0.8958\\
1.28	-0.8684\\
1.26	-0.8456\\
1.24	-0.8272\\
1.22	-0.8134\\
1.2	-0.804\\
1.18	-0.7991\\
1.16	-0.7982\\
1.14	-0.801\\
1.12	-0.8075\\
1.1	-0.8178\\
1.08	-0.8319\\
1.06	-0.8494\\
1.04	-0.8701\\
1.02	-0.8943\\
1	-0.9218\\
0.98	-0.9527\\
0.96	-0.987\\
0.94	-1.0246\\
0.92	-1.0657\\
0.9	-1.1101\\
0.88	-1.1581\\
0.86	-1.2097\\
0.84	-1.2649\\
0.82	-1.3237\\
0.8	-1.3862\\
0.78	-1.4524\\
0.76	-1.5224\\
0.74	-1.5963\\
0.72	-1.674\\
0.7	-1.7555\\
0.68	-1.8408\\
0.66	-1.93\\
0.64	-2.0231\\
0.62	-2.12\\
0.6	-2.2209\\
0.58	-2.323\\
0.56	-2.4246\\
0.54	-2.5258\\
0.52	-2.6268\\
0.5	-2.7275\\
0.48	-2.8268\\
0.46	-2.9225\\
0.44	-3.014\\
0.42	-3.1016\\
0.4	-3.1851\\
0.38	-3.2645\\
0.36	-3.3399\\
0.34	-3.4112\\
0.32	-3.4784\\
0.3	-3.5416\\
0.28	-3.6007\\
0.26	-3.6557\\
0.24	-3.7067\\
0.22	-3.7535\\
0.2	-3.7963\\
0.18	-3.8351\\
0.16	-3.8697\\
0.14	-3.9003\\
0.12	-3.9268\\
0.1	-3.9492\\
0.08	-3.9675\\
0.06	-3.9818\\
0.04	-3.992\\
0.02	-3.9981\\
0	-4.0001\\
}--cycle;



\addplot[plotstyle5]
table[row sep=crcr] {%
x	y\\
0	-3.9995\\
0.02	-3.998\\
0.04	-3.9919\\
0.06	-3.9818\\
0.08	-3.9677\\
0.1	-3.9495\\
0.12	-3.9273\\
0.14	-3.901\\
0.15	-3.8707\\
0.17	-3.8541\\
0.18	-3.8177\\
0.2	-3.798\\
0.21	-3.7556\\
0.23	-3.7328\\
0.24	-3.6843\\
0.26	-3.6586\\
0.27	-3.604\\
0.28	-3.5752\\
0.29	-3.5454\\
0.3	-3.5146\\
0.31	-3.4827\\
0.32	-3.4499\\
0.33	-3.4161\\
0.34	-3.3812\\
0.35	-3.3454\\
0.36	-3.3085\\
0.37	-3.2707\\
0.38	-3.2318\\
0.39	-3.192\\
0.4	-3.1511\\
0.41	-3.1094\\
0.42	-3.0666\\
0.43	-3.023\\
0.44	-2.9783\\
0.45	-2.9328\\
0.46	-2.8863\\
0.47	-2.8388\\
0.48	-2.7904\\
0.49	-2.7411\\
0.5	-2.6909\\
0.51	-2.6403\\
0.52	-2.589\\
0.53	-2.5372\\
0.54	-2.4849\\
0.55	-2.4319\\
0.56	-2.3784\\
0.57	-2.3244\\
0.58	-2.2697\\
0.59	-2.2145\\
0.6	-2.1591\\
0.61	-2.1039\\
0.62	-2.0489\\
0.63	-1.9941\\
0.64	-1.9394\\
0.65	-1.885\\
0.66	-1.8308\\
0.67	-1.7767\\
0.68	-1.7229\\
0.69	-1.6692\\
0.7	-1.6159\\
0.71	-1.5631\\
0.72	-1.5109\\
0.73	-1.4592\\
0.74	-1.4081\\
0.75	-1.3575\\
0.76	-1.3075\\
0.77	-1.258\\
0.78	-1.209\\
0.79	-1.1606\\
0.8	-1.1127\\
0.81	-1.0656\\
0.82	-1.0191\\
0.83	-0.9733\\
0.84	-0.9282\\
0.85	-0.8837\\
0.86	-0.8399\\
0.87	-0.7968\\
0.88	-0.7544\\
0.89	-0.7126\\
0.9	-0.6716\\
0.91	-0.6312\\
0.92	-0.5916\\
0.93	-0.5527\\
0.94	-0.5145\\
0.95	-0.4771\\
0.96	-0.4403\\
0.97	-0.4043\\
0.98	-0.369\\
0.99	-0.3345\\
1	-0.3006\\
1.01	-0.2675\\
1.02	-0.2351\\
1.03	-0.2034\\
1.04	-0.1724\\
1.05	-0.1421\\
1.06	-0.1125\\
1.07	-0.0837\\
1.09	-0.0555\\
1.1	-0.0014\\
1.12	0.0247\\
1.13	0.0749\\
1.15	0.0991\\
1.16	0.1454\\
1.18	0.1676\\
1.19	0.2101\\
1.21	0.2305\\
1.22	0.2695\\
1.24	0.2881\\
1.25	0.3237\\
1.27	0.3407\\
1.28	0.3729\\
1.3	0.3882\\
1.31	0.4172\\
1.33	0.4309\\
1.35	0.4569\\
1.37	0.4807\\
1.39	0.5026\\
1.41	0.5225\\
1.43	0.5406\\
1.45	0.557\\
1.47	0.5716\\
1.49	0.5845\\
1.51	0.5956\\
1.53	0.6053\\
1.55	0.6136\\
1.57	0.6205\\
1.59	0.626\\
1.61	0.6307\\
1.63	0.6342\\
1.65	0.6366\\
1.67	0.6381\\
1.69	0.6386\\
1.71	0.6381\\
1.73	0.6369\\
1.75	0.6351\\
1.77	0.6327\\
1.79	0.6299\\
1.81	0.6266\\
1.83	0.623\\
1.87	0.616\\
1.91	0.6092\\
1.93	0.6061\\
1.95	0.6034\\
1.97	0.6013\\
1.99	0.5998\\
2.01	0.5988\\
2.03	0.5984\\
2.05	0.5989\\
2.07	0.6003\\
2.09	0.6035\\
2.11	0.6077\\
2.13	0.613\\
2.15	0.6197\\
2.17	0.6292\\
2.19	0.6397\\
2.21	0.6523\\
2.23	0.667\\
2.25	0.6833\\
2.27	0.7024\\
2.29	0.723\\
2.31	0.7456\\
2.33	0.7708\\
2.35	0.7978\\
2.36	0.8272\\
2.38	0.843\\
2.39	0.8761\\
2.41	0.8934\\
2.42	0.9298\\
2.44	0.949\\
2.45	0.9908\\
2.47	1.0126\\
2.48	1.0579\\
2.5	1.0814\\
2.51	1.1306\\
2.53	1.1566\\
2.54	1.2125\\
2.55	1.2415\\
2.56	1.2713\\
2.57	1.3019\\
2.58	1.3331\\
2.59	1.3652\\
2.6	1.398\\
2.61	1.4319\\
2.62	1.4668\\
2.63	1.5039\\
2.64	1.5419\\
2.65	1.5808\\
2.66	1.6207\\
2.67	1.6615\\
2.68	1.7033\\
2.69	1.7461\\
2.7	1.7899\\
2.71	1.835\\
2.72	1.8813\\
2.73	1.9288\\
2.74	1.9781\\
2.75	2.0295\\
2.76	2.0821\\
2.77	2.1359\\
2.78	2.1908\\
2.79	2.247\\
2.8	2.3046\\
2.81	2.3636\\
2.82	2.4241\\
2.83	2.4861\\
2.84	2.5496\\
2.85	2.6146\\
2.86	2.681\\
2.87	2.7489\\
2.88	2.8183\\
2.89	2.8903\\
2.9	2.9642\\
2.91	3.0399\\
2.92	3.1172\\
2.93	3.1963\\
2.94	3.277\\
2.95	3.3594\\
2.96	3.4435\\
2.97	3.5292\\
2.98	3.6166\\
2.99	3.7057\\
3	-3.7712\\
2.99	-3.684\\
2.98	-3.5984\\
2.97	-3.5144\\
2.96	-3.4321\\
2.95	-3.3513\\
2.94	-3.2722\\
2.93	-3.1947\\
2.92	-3.1189\\
2.91	-3.0447\\
2.9	-2.9721\\
2.89	-2.9015\\
2.88	-2.8334\\
2.87	-2.7667\\
2.86	-2.7014\\
2.85	-2.6375\\
2.84	-2.575\\
2.83	-2.5139\\
2.82	-2.4543\\
2.81	-2.3961\\
2.8	-2.3393\\
2.79	-2.2838\\
2.78	-2.2294\\
2.77	-2.1761\\
2.76	-2.1239\\
2.75	-2.0729\\
2.74	-2.0239\\
2.73	-1.9765\\
2.72	-1.9303\\
2.71	-1.8853\\
2.7	-1.8414\\
2.69	-1.7984\\
2.68	-1.7564\\
2.67	-1.7152\\
2.66	-1.6748\\
2.65	-1.6353\\
2.64	-1.5967\\
2.63	-1.5589\\
2.62	-1.5231\\
2.61	-1.4883\\
2.6	-1.4544\\
2.59	-1.4212\\
2.58	-1.3887\\
2.57	-1.3568\\
2.56	-1.3255\\
2.55	-1.2949\\
2.54	-1.2649\\
2.53	-1.2355\\
2.51	-1.2076\\
2.5	-1.1543\\
2.48	-1.1286\\
2.47	-1.0784\\
2.45	-1.054\\
2.44	-1.0065\\
2.42	-0.9843\\
2.41	-0.9415\\
2.39	-0.9208\\
2.38	-0.8805\\
2.36	-0.8608\\
2.35	-0.8233\\
2.33	-0.8054\\
2.32	-0.7704\\
2.3	-0.7533\\
2.29	-0.7209\\
2.27	-0.7054\\
2.26	-0.6749\\
2.24	-0.66\\
2.22	-0.6322\\
2.2	-0.6055\\
2.18	-0.5803\\
2.16	-0.5567\\
2.14	-0.5336\\
2.12	-0.5128\\
2.1	-0.4929\\
2.08	-0.4736\\
2.06	-0.455\\
2.04	-0.4378\\
2.02	-0.4212\\
2	-0.4051\\
1.98	-0.3893\\
1.96	-0.374\\
1.94	-0.3591\\
1.92	-0.3448\\
1.9	-0.3308\\
1.88	-0.3172\\
1.86	-0.304\\
1.84	-0.2912\\
1.82	-0.2787\\
1.8	-0.2667\\
1.78	-0.2551\\
1.76	-0.2438\\
1.74	-0.2331\\
1.72	-0.2229\\
1.7	-0.2131\\
1.68	-0.2037\\
1.66	-0.195\\
1.64	-0.187\\
1.62	-0.1797\\
1.6	-0.1731\\
1.58	-0.1671\\
1.56	-0.1625\\
1.54	-0.159\\
1.52	-0.1564\\
1.5	-0.1547\\
1.48	-0.1541\\
1.46	-0.1548\\
1.44	-0.1567\\
1.42	-0.16\\
1.4	-0.1645\\
1.38	-0.1705\\
1.36	-0.1781\\
1.34	-0.1875\\
1.32	-0.1985\\
1.3	-0.2112\\
1.28	-0.2257\\
1.26	-0.2425\\
1.24	-0.2613\\
1.22	-0.2824\\
1.2	-0.3056\\
1.18	-0.3311\\
1.16	-0.3593\\
1.15	-0.3901\\
1.13	-0.4065\\
1.12	-0.4413\\
1.1	-0.4596\\
1.09	-0.4984\\
1.07	-0.5189\\
1.06	-0.562\\
1.04	-0.5846\\
1.03	-0.632\\
1.01	-0.6567\\
1	-0.7084\\
0.98	-0.7354\\
0.97	-0.7914\\
0.96	-0.8205\\
0.95	-0.8504\\
0.94	-0.881\\
0.93	-0.9123\\
0.92	-0.9444\\
0.91	-0.9772\\
0.9	-1.0107\\
0.89	-1.0449\\
0.88	-1.0798\\
0.87	-1.1154\\
0.86	-1.1517\\
0.85	-1.1888\\
0.84	-1.2266\\
0.83	-1.265\\
0.82	-1.3042\\
0.81	-1.3441\\
0.8	-1.3847\\
0.79	-1.4259\\
0.78	-1.4677\\
0.77	-1.5101\\
0.76	-1.5532\\
0.75	-1.5969\\
0.74	-1.6412\\
0.73	-1.6861\\
0.72	-1.7317\\
0.71	-1.7779\\
0.7	-1.8246\\
0.69	-1.8716\\
0.68	-1.9191\\
0.67	-1.9669\\
0.66	-2.0151\\
0.65	-2.0637\\
0.64	-2.1127\\
0.63	-2.162\\
0.62	-2.2118\\
0.61	-2.2619\\
0.6	-2.3122\\
0.59	-2.3621\\
0.58	-2.4118\\
0.57	-2.4613\\
0.56	-2.5106\\
0.55	-2.5596\\
0.54	-2.6084\\
0.53	-2.657\\
0.52	-2.7054\\
0.51	-2.7536\\
0.5	-2.8013\\
0.49	-2.8483\\
0.48	-2.8944\\
0.47	-2.9397\\
0.46	-2.9842\\
0.45	-3.0279\\
0.44	-3.0707\\
0.43	-3.1128\\
0.42	-3.154\\
0.41	-3.1944\\
0.4	-3.234\\
0.39	-3.2725\\
0.38	-3.3101\\
0.37	-3.3467\\
0.36	-3.3824\\
0.35	-3.417\\
0.34	-3.4507\\
0.33	-3.4834\\
0.32	-3.5151\\
0.31	-3.5459\\
0.3	-3.5756\\
0.29	-3.6044\\
0.27	-3.6321\\
0.26	-3.6846\\
0.24	-3.7093\\
0.23	-3.7557\\
0.21	-3.7774\\
0.2	-3.8178\\
0.18	-3.8365\\
0.17	-3.8708\\
0.15	-3.8865\\
0.13	-3.9148\\
0.11	-3.939\\
0.09	-3.9592\\
0.07	-3.9754\\
0.05	-3.9875\\
0.03	-3.9956\\
0.01	-3.9996\\
}--cycle;



\addplot[plotstyle6]
table[row sep=crcr] {%
x	y\\
0	-3.9995\\
0.02	-3.9981\\
0.04	-3.9922\\
0.06	-3.9825\\
0.08	-3.969\\
0.1	-3.9515\\
0.11	-3.9302\\
0.13	-3.9182\\
0.14	-3.8913\\
0.16	-3.8764\\
0.17	-3.8439\\
0.19	-3.8262\\
0.2	-3.7881\\
0.21	-3.7677\\
0.22	-3.7464\\
0.23	-3.7242\\
0.24	-3.7011\\
0.25	-3.6772\\
0.26	-3.6524\\
0.27	-3.6267\\
0.28	-3.6001\\
0.29	-3.5726\\
0.3	-3.5444\\
0.31	-3.5153\\
0.32	-3.4854\\
0.33	-3.4548\\
0.34	-3.4234\\
0.35	-3.3912\\
0.36	-3.3583\\
0.37	-3.3245\\
0.38	-3.29\\
0.39	-3.2547\\
0.4	-3.2187\\
0.41	-3.1822\\
0.42	-3.145\\
0.43	-3.1072\\
0.44	-3.0688\\
0.45	-3.0298\\
0.46	-2.9903\\
0.47	-2.9501\\
0.48	-2.9093\\
0.49	-2.8679\\
0.5	-2.826\\
0.51	-2.7838\\
0.52	-2.7412\\
0.53	-2.6982\\
0.54	-2.6549\\
0.55	-2.6112\\
0.56	-2.5671\\
0.57	-2.5227\\
0.58	-2.4779\\
0.59	-2.4328\\
0.6	-2.3874\\
0.62	-2.2962\\
0.63	-2.2505\\
0.64	-2.2046\\
0.66	-2.1126\\
0.68	-2.02\\
0.69	-1.9736\\
0.7	-1.9271\\
0.72	-1.8345\\
0.73	-1.7884\\
0.75	-1.6964\\
0.77	-1.6048\\
0.79	-1.5136\\
0.8	-1.4682\\
0.81	-1.4231\\
0.82	-1.3782\\
0.83	-1.3336\\
0.84	-1.2892\\
0.85	-1.2451\\
0.86	-1.2013\\
0.87	-1.1577\\
0.88	-1.1144\\
0.89	-1.0713\\
0.9	-1.0285\\
0.91	-0.9861\\
0.92	-0.944\\
0.93	-0.9023\\
0.94	-0.8609\\
0.95	-0.82\\
0.96	-0.7793\\
0.97	-0.7391\\
0.98	-0.6992\\
0.99	-0.6596\\
1	-0.6204\\
1.01	-0.5817\\
1.02	-0.5434\\
1.03	-0.5054\\
1.04	-0.4679\\
1.05	-0.4308\\
1.06	-0.3941\\
1.07	-0.3579\\
1.08	-0.322\\
1.09	-0.2866\\
1.1	-0.2516\\
1.11	-0.2171\\
1.12	-0.1831\\
1.13	-0.1496\\
1.14	-0.1165\\
1.15	-0.084\\
1.16	-0.0519\\
1.17	-0.0203\\
1.18	0.0108\\
1.19	0.0414\\
1.2	0.0715\\
1.21	0.101\\
1.22	0.13\\
1.23	0.1584\\
1.24	0.1863\\
1.25	0.2137\\
1.26	0.2405\\
1.27	0.2668\\
1.28	0.2925\\
1.29	0.3177\\
1.3	0.3423\\
1.31	0.3664\\
1.32	0.3898\\
1.33	0.4128\\
1.34	0.4351\\
1.35	0.4569\\
1.36	0.4782\\
1.37	0.4988\\
1.38	0.519\\
1.39	0.5385\\
1.41	0.5575\\
1.42	0.5938\\
1.44	0.6111\\
1.45	0.6441\\
1.47	0.6598\\
1.48	0.6895\\
1.5	0.7036\\
1.51	0.7301\\
1.53	0.7427\\
1.54	0.7664\\
1.56	0.7775\\
1.57	0.7983\\
1.59	0.808\\
1.61	0.826\\
1.63	0.8424\\
1.65	0.8573\\
1.67	0.8708\\
1.69	0.8828\\
1.71	0.8934\\
1.73	0.9029\\
1.75	0.9114\\
1.77	0.9189\\
1.79	0.9254\\
1.81	0.931\\
1.83	0.936\\
1.85	0.9407\\
1.87	0.9448\\
1.89	0.9484\\
1.91	0.9514\\
1.93	0.9538\\
1.95	0.9559\\
1.97	0.9577\\
1.99	0.9592\\
2.01	0.9603\\
2.03	0.961\\
2.05	0.9615\\
2.07	0.9618\\
2.09	0.962\\
2.11	0.9621\\
2.15	0.9617\\
2.17	0.9614\\
2.19	0.961\\
2.21	0.9605\\
2.23	0.9599\\
2.25	0.9594\\
2.27	0.9591\\
2.33	0.9585\\
2.35	0.9584\\
2.37	0.9584\\
2.41	0.9588\\
2.43	0.9595\\
2.45	0.9604\\
2.47	0.9616\\
2.49	0.963\\
2.51	0.9647\\
2.53	0.9665\\
2.55	0.9687\\
2.57	0.9712\\
2.59	0.9744\\
2.61	0.9779\\
2.63	0.9817\\
2.65	0.986\\
2.67	0.9907\\
2.69	0.9958\\
2.71	1.0018\\
2.73	1.0083\\
2.75	1.0154\\
2.77	1.023\\
2.79	1.0315\\
2.81	1.0407\\
2.83	1.0506\\
2.85	1.0613\\
2.87	1.0731\\
2.89	1.0856\\
2.91	1.0989\\
2.93	1.1135\\
2.95	1.1293\\
2.97	1.1461\\
2.99	1.1645\\
3	-0.5218\\
2.98	-0.5115\\
2.97	-0.491\\
2.95	-0.4813\\
2.93	-0.4623\\
2.91	-0.4438\\
2.89	-0.4262\\
2.87	-0.4091\\
2.85	-0.3923\\
2.83	-0.376\\
2.81	-0.3601\\
2.79	-0.3445\\
2.77	-0.3291\\
2.75	-0.3142\\
2.71	-0.2848\\
2.69	-0.2703\\
2.67	-0.256\\
2.61	-0.214\\
2.59	-0.1999\\
2.57	-0.1859\\
2.55	-0.172\\
2.53	-0.1583\\
2.49	-0.1307\\
2.47	-0.1168\\
2.41	-0.0748\\
2.37	-0.0472\\
2.35	-0.0333\\
2.31	-0.0057\\
2.29	0.0083\\
2.25	0.0361\\
2.23	0.0499\\
2.21	0.0635\\
2.19	0.077\\
2.17	0.0904\\
2.15	0.1037\\
2.13	0.1168\\
2.11	0.1298\\
2.09	0.1427\\
2.07	0.1553\\
2.05	0.1674\\
2.03	0.1792\\
2.01	0.1906\\
1.99	0.2017\\
1.97	0.2124\\
1.95	0.2226\\
1.93	0.232\\
1.91	0.2408\\
1.89	0.2491\\
1.87	0.2567\\
1.85	0.2633\\
1.83	0.269\\
1.81	0.2736\\
1.79	0.2772\\
1.77	0.2795\\
1.75	0.2806\\
1.73	0.2805\\
1.71	0.2793\\
1.69	0.2768\\
1.67	0.2727\\
1.65	0.2671\\
1.63	0.26\\
1.61	0.2512\\
1.59	0.2409\\
1.57	0.2287\\
1.55	0.2147\\
1.53	0.1987\\
1.51	0.1809\\
1.5	0.1612\\
1.48	0.1505\\
1.47	0.1278\\
1.45	0.1157\\
1.44	0.0899\\
1.42	0.0762\\
1.41	0.0474\\
1.39	0.0322\\
1.38	0.0003\\
1.36	-0.0164\\
1.35	-0.0514\\
1.33	-0.0697\\
1.32	-0.1078\\
1.31	-0.1277\\
1.3	-0.148\\
1.29	-0.1689\\
1.28	-0.1902\\
1.27	-0.2121\\
1.26	-0.2344\\
1.25	-0.2573\\
1.24	-0.2807\\
1.23	-0.3046\\
1.22	-0.329\\
1.21	-0.3539\\
1.2	-0.3793\\
1.19	-0.4052\\
1.18	-0.4315\\
1.17	-0.4584\\
1.16	-0.4857\\
1.15	-0.5135\\
1.14	-0.5418\\
1.13	-0.5705\\
1.12	-0.5997\\
1.11	-0.6295\\
1.1	-0.6596\\
1.09	-0.6902\\
1.08	-0.7213\\
1.07	-0.7527\\
1.06	-0.7846\\
1.05	-0.8169\\
1.04	-0.8497\\
1.03	-0.8829\\
1.02	-0.9165\\
1.01	-0.9505\\
1	-0.985\\
0.99	-1.0198\\
0.98	-1.055\\
0.97	-1.0905\\
0.96	-1.1263\\
0.95	-1.1626\\
0.94	-1.1991\\
0.93	-1.236\\
0.92	-1.2733\\
0.91	-1.311\\
0.9	-1.3489\\
0.89	-1.3871\\
0.88	-1.4256\\
0.87	-1.4643\\
0.86	-1.5033\\
0.85	-1.5425\\
0.84	-1.582\\
0.83	-1.6218\\
0.82	-1.6618\\
0.81	-1.7021\\
0.8	-1.7426\\
0.78	-1.824\\
0.77	-1.8649\\
0.76	-1.9059\\
0.75	-1.947\\
0.74	-1.9883\\
0.73	-2.0297\\
0.72	-2.0712\\
0.7	-2.1546\\
0.68	-2.2378\\
0.66	-2.3208\\
0.64	-2.4036\\
0.62	-2.4862\\
0.61	-2.5274\\
0.6	-2.5685\\
0.59	-2.6093\\
0.58	-2.6498\\
0.57	-2.69\\
0.56	-2.73\\
0.55	-2.7697\\
0.54	-2.8092\\
0.53	-2.8484\\
0.52	-2.8873\\
0.51	-2.926\\
0.5	-2.9643\\
0.49	-3.002\\
0.48	-3.0393\\
0.47	-3.0761\\
0.46	-3.1124\\
0.45	-3.1482\\
0.44	-3.1835\\
0.43	-3.2183\\
0.42	-3.2526\\
0.41	-3.2865\\
0.4	-3.3197\\
0.39	-3.3523\\
0.38	-3.3841\\
0.37	-3.4153\\
0.36	-3.4457\\
0.35	-3.4755\\
0.34	-3.5046\\
0.33	-3.533\\
0.32	-3.5607\\
0.31	-3.5878\\
0.3	-3.614\\
0.29	-3.6395\\
0.28	-3.6641\\
0.27	-3.6879\\
0.26	-3.7109\\
0.25	-3.7331\\
0.24	-3.7544\\
0.23	-3.7749\\
0.22	-3.7946\\
0.2	-3.8135\\
0.19	-3.8486\\
0.17	-3.8648\\
0.16	-3.8945\\
0.14	-3.908\\
0.13	-3.9323\\
0.11	-3.9431\\
0.09	-3.9619\\
0.07	-3.977\\
0.05	-3.9884\\
0.03	-3.9959\\
0.01	-3.9997\\
}--cycle;




==> figures/ResultsQuad1D/ReachSets_12.tikz <==

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
0	0.1019\\
0.02	0.2038\\
0.4	4.076\\
0.42	4.28\\
0.44	4.4841\\
0.5	5.0961\\
0.51	5.3246\\
0.53	5.4387\\
0.54	5.6668\\
0.56	5.7808\\
0.57	6.0096\\
0.59	6.1244\\
0.61	6.2938\\
0.65	6.1042\\
0.67	6.0093\\
0.69	5.9145\\
0.71	5.8269\\
0.73	5.7384\\
0.75	5.6498\\
0.79	5.4728\\
0.81	5.4089\\
0.85	5.3341\\
0.87	5.2968\\
0.89	5.2594\\
0.91	5.2346\\
0.93	5.2473\\
0.95	5.2664\\
0.99	5.3048\\
1.01	5.3384\\
1.07	5.5619\\
1.09	5.6365\\
1.11	5.7353\\
1.19	6.3745\\
1.21	6.5462\\
1.22	6.7564\\
1.24	6.8614\\
1.25	7.0716\\
1.27	7.1767\\
1.28	7.3868\\
1.3	7.4919\\
1.31	7.7238\\
1.33	7.8438\\
1.34	8.0837\\
1.36	8.2036\\
1.37	8.4436\\
1.39	8.5635\\
1.4	8.8068\\
1.42	8.9343\\
1.43	9.1893\\
1.45	9.3168\\
1.46	9.5718\\
1.48	9.6993\\
1.49	9.9543\\
1.51	10.0836\\
1.52	10.3471\\
1.54	10.4788\\
1.55	10.7422\\
1.57	10.874\\
1.58	11.1374\\
1.6	11.2691\\
1.61	11.5362\\
1.63	11.6707\\
1.64	11.9396\\
1.66	12.0741\\
1.67	12.343\\
1.69	12.4775\\
1.7	12.7472\\
1.72	12.8833\\
1.73	13.156\\
1.75	13.2923\\
1.76	13.565\\
1.78	13.7013\\
1.79	13.974\\
1.81	14.1117\\
1.82	14.3867\\
1.84	14.5243\\
1.85	14.7995\\
1.87	14.9372\\
1.88	15.2124\\
1.9	15.35\\
1.91	15.6269\\
1.93	15.7655\\
1.94	16.0426\\
1.96	16.1811\\
1.97	16.4582\\
1.99	16.5968\\
2	16.8747\\
2.02	17.0136\\
2.03	17.2918\\
2.05	17.431\\
2.06	17.7092\\
2.08	17.8483\\
2.09	18.1266\\
2.11	18.2663\\
2.12	18.5454\\
2.14	18.685\\
2.15	18.9643\\
2.17	19.104\\
2.18	19.3833\\
2.2	19.523\\
2.21	19.8028\\
2.23	19.9427\\
2.24	20.2226\\
2.26	20.3626\\
2.27	20.6425\\
2.29	20.7824\\
2.3	21.0629\\
2.32	21.2033\\
2.33	21.4842\\
2.35	21.6247\\
2.36	21.9057\\
2.38	22.0462\\
2.39	22.3271\\
2.41	22.4679\\
2.42	22.7489\\
2.44	22.8895\\
2.45	23.1706\\
2.47	23.3112\\
2.48	23.5923\\
2.5	23.7329\\
2.51	24.0143\\
2.53	24.1549\\
2.54	24.4362\\
2.56	24.5769\\
2.57	24.8582\\
2.59	24.9988\\
2.6	25.2804\\
2.62	25.421\\
2.63	25.7024\\
2.65	25.8431\\
2.66	26.1246\\
2.68	26.2653\\
2.69	26.5467\\
2.71	26.6877\\
2.72	26.9691\\
2.74	27.1098\\
2.75	27.3914\\
2.77	27.5321\\
2.78	27.8136\\
2.8	27.9544\\
2.81	28.2361\\
2.83	28.3768\\
2.84	28.6583\\
2.86	28.7991\\
2.87	29.0806\\
2.89	29.2214\\
2.9	29.5031\\
2.92	29.6439\\
2.93	29.9255\\
2.95	30.0663\\
2.96	30.3479\\
2.98	30.4886\\
2.99	30.7702\\
3	-24.4899\\
2.98	-24.3656\\
2.97	-24.1172\\
2.95	-23.993\\
2.94	-23.7445\\
2.92	-23.6203\\
2.91	-23.3719\\
2.89	-23.2472\\
2.88	-22.9973\\
2.86	-22.8724\\
2.85	-22.6225\\
2.83	-22.4976\\
2.82	-22.2478\\
2.8	-22.1229\\
2.79	-21.8717\\
2.77	-21.746\\
2.76	-21.4946\\
2.74	-21.3689\\
2.73	-21.1175\\
2.71	-20.9918\\
2.7	-20.7398\\
2.68	-20.6133\\
2.67	-20.3602\\
2.65	-20.2337\\
2.64	-19.9806\\
2.62	-19.8541\\
2.61	-19.6011\\
2.59	-19.4739\\
2.58	-19.2191\\
2.56	-19.0917\\
2.55	-18.8369\\
2.53	-18.7095\\
2.52	-18.4546\\
2.5	-18.3273\\
2.49	-18.0708\\
2.47	-17.9424\\
2.46	-17.6857\\
2.44	-17.5573\\
2.43	-17.3006\\
2.41	-17.1722\\
2.4	-16.9148\\
2.38	-16.7853\\
2.37	-16.5265\\
2.35	-16.397\\
2.34	-16.1382\\
2.32	-16.0087\\
2.31	-15.75\\
2.29	-15.6199\\
2.28	-15.3596\\
2.26	-15.2294\\
2.25	-14.9691\\
2.23	-14.8389\\
2.22	-14.5786\\
2.2	-14.4486\\
2.19	-14.1864\\
2.17	-14.0551\\
2.16	-13.7925\\
2.14	-13.6612\\
2.13	-13.3987\\
2.11	-13.2674\\
2.1	-13.0042\\
2.08	-12.8719\\
2.07	-12.6073\\
2.05	-12.4749\\
2.04	-12.2103\\
2.02	-12.078\\
2.01	-11.8135\\
1.99	-11.6801\\
1.98	-11.413\\
1.96	-11.2795\\
1.95	-11.0124\\
1.93	-10.8789\\
1.92	-10.6118\\
1.9	-10.4785\\
1.89	-10.2092\\
1.87	-10.0746\\
1.86	-9.8053\\
1.84	-9.6706\\
1.83	-9.4014\\
1.81	-9.2667\\
1.8	-8.9964\\
1.78	-8.8606\\
1.77	-8.5891\\
1.75	-8.4533\\
1.74	-8.1818\\
1.72	-8.0461\\
1.71	-7.7747\\
1.69	-7.6387\\
1.68	-7.3652\\
1.66	-7.2285\\
1.65	-6.955\\
1.63	-6.8183\\
1.62	-6.5449\\
1.6	-6.4082\\
1.59	-6.1341\\
1.57	-5.9966\\
1.56	-5.7218\\
1.54	-5.5843\\
1.53	-5.3094\\
1.51	-5.172\\
1.5	-4.8973\\
1.48	-4.7596\\
1.47	-4.4843\\
1.45	-4.3466\\
1.44	-4.0713\\
1.42	-3.9336\\
1.41	-3.6582\\
1.39	-3.5216\\
1.38	-3.2489\\
1.36	-3.1125\\
1.35	-2.8398\\
1.33	-2.7034\\
1.32	-2.4307\\
1.3	-2.2943\\
1.29	-2.0298\\
1.27	-1.8986\\
1.26	-1.6362\\
1.24	-1.505\\
1.23	-1.2427\\
1.21	-1.1115\\
1.2	-0.8547\\
1.18	-0.7333\\
1.17	-0.4904\\
1.15	-0.369\\
1.14	-0.1261\\
1.12	-0.0047\\
1.11	0.2381\\
1.09	0.354\\
1.08	0.5639\\
1.06	0.6688\\
1.05	0.8784\\
1.03	0.9832\\
1.02	1.1929\\
1	1.2977\\
0.98	1.5011\\
0.96	1.7018\\
0.92	2.103\\
0.9	2.2972\\
0.88	2.4676\\
0.86	2.6302\\
0.84	2.7927\\
0.82	2.9553\\
0.8	3.1178\\
0.78	3.2843\\
0.7	3.8927\\
0.68	4.0601\\
0.66	4.225\\
0.64	4.39\\
0.62	4.5549\\
0.6	4.7199\\
0.58	4.8204\\
0.56	4.8717\\
0.52	4.9711\\
0.5	5.0209\\
0.48	4.8875\\
0.46	4.6846\\
0.44	4.4816\\
0.42	4.2787\\
0.4	4.0757\\
0.38	3.8722\\
0	0\\
}--cycle;

\addplot[plotstyle8]
table[row sep=crcr] {%
x	y\\
0	0.1019\\
0.02	0.2038\\
0.03	0.4076\\
0.05	0.5095\\
0.06	0.7133\\
0.08	0.8152\\
0.09	1.019\\
0.11	1.1209\\
0.12	1.3247\\
0.14	1.4266\\
0.15	1.6304\\
0.17	1.7323\\
0.18	1.9361\\
0.2	2.038\\
0.21	2.2418\\
0.23	2.3437\\
0.24	2.5475\\
0.26	2.6494\\
0.27	2.8532\\
0.29	2.9551\\
0.3	3.1598\\
0.32	3.2627\\
0.33	3.4684\\
0.35	3.5712\\
0.36	3.7769\\
0.38	3.8797\\
0.39	4.0854\\
0.41	4.1432\\
0.49	4.5916\\
0.51	4.6994\\
0.55	4.6956\\
0.57	4.6936\\
0.59	4.6917\\
0.61	4.6988\\
0.63	4.6776\\
0.67	4.635\\
0.69	4.6138\\
0.71	4.606\\
0.73	4.5972\\
0.75	4.6013\\
0.79	4.6129\\
0.81	4.6376\\
0.83	4.6887\\
0.89	4.8423\\
0.91	4.913\\
0.93	5.0297\\
0.95	5.1468\\
0.97	5.2638\\
0.99	5.3809\\
1.01	5.5141\\
1.03	5.6828\\
1.07	6.0204\\
1.09	6.1891\\
1.11	6.3668\\
1.12	6.5637\\
1.14	6.6622\\
1.15	6.8592\\
1.17	6.9577\\
1.18	7.1547\\
1.2	7.2532\\
1.21	7.4635\\
1.23	7.5702\\
1.24	7.7836\\
1.26	7.8903\\
1.27	8.1037\\
1.29	8.2103\\
1.3	8.4268\\
1.32	8.5386\\
1.33	8.7621\\
1.35	8.8738\\
1.36	9.0973\\
1.38	9.2091\\
1.39	9.4326\\
1.41	9.5462\\
1.42	9.7759\\
1.44	9.8907\\
1.45	10.1204\\
1.47	10.2353\\
1.48	10.467\\
1.5	10.5834\\
1.51	10.8195\\
1.53	10.9377\\
1.54	11.1742\\
1.56	11.2924\\
1.57	11.5289\\
1.59	11.6471\\
1.6	11.885\\
1.62	12.0043\\
1.63	12.2435\\
1.65	12.363\\
1.66	12.6021\\
1.68	12.7217\\
1.69	12.9608\\
1.71	13.0814\\
1.72	13.3224\\
1.74	13.443\\
1.75	13.6843\\
1.77	13.8049\\
1.78	14.0461\\
1.8	14.1668\\
1.81	14.4093\\
1.83	14.5308\\
1.84	14.7737\\
1.86	14.8952\\
1.87	15.1382\\
1.89	15.2596\\
1.9	15.5031\\
1.92	15.625\\
1.93	15.8692\\
1.95	15.9912\\
1.96	16.2354\\
1.98	16.3575\\
1.99	16.6017\\
2.01	16.7242\\
2.02	16.9691\\
2.04	17.0916\\
2.05	17.3367\\
2.07	17.4592\\
2.08	17.7043\\
2.1	17.8268\\
2.11	18.0726\\
2.13	18.1956\\
2.14	18.4417\\
2.16	18.5647\\
2.17	18.8107\\
2.19	18.9337\\
2.2	19.1801\\
2.22	19.3035\\
2.23	19.5504\\
2.25	19.6739\\
2.26	19.9209\\
2.28	20.0444\\
2.29	20.2914\\
2.31	20.4152\\
2.32	20.6628\\
2.34	20.7867\\
2.35	21.0345\\
2.37	21.1584\\
2.38	21.4062\\
2.4	21.5301\\
2.41	21.7783\\
2.43	21.9026\\
2.44	22.1511\\
2.46	22.2753\\
2.47	22.5239\\
2.49	22.6481\\
2.5	22.8969\\
2.52	23.0213\\
2.53	23.2706\\
2.55	23.3952\\
2.56	23.6445\\
2.58	23.7691\\
2.59	24.0184\\
2.61	24.1432\\
2.62	24.3928\\
2.64	24.5178\\
2.65	24.7676\\
2.67	24.8926\\
2.68	25.1424\\
2.7	25.2673\\
2.71	25.5175\\
2.73	25.6427\\
2.74	25.8931\\
2.76	26.0182\\
2.77	26.2686\\
2.79	26.3938\\
2.8	26.6443\\
2.82	26.7697\\
2.83	27.0207\\
2.85	27.1461\\
2.86	27.3971\\
2.88	27.5226\\
2.89	27.7736\\
2.91	27.8992\\
2.92	28.1505\\
2.94	28.2762\\
2.95	28.5276\\
2.97	28.6533\\
2.98	28.9047\\
3	29.0304\\
3	-22.4336\\
2.98	-22.3179\\
2.97	-22.0863\\
2.95	-21.9706\\
2.94	-21.739\\
2.92	-21.6232\\
2.91	-21.3918\\
2.89	-21.276\\
2.88	-21.0443\\
2.86	-20.9285\\
2.85	-20.6967\\
2.83	-20.5809\\
2.82	-20.3492\\
2.8	-20.2335\\
2.79	-20.0018\\
2.77	-19.8859\\
2.76	-19.6542\\
2.74	-19.5384\\
2.73	-19.3066\\
2.71	-19.1908\\
2.7	-18.9591\\
2.68	-18.8432\\
2.67	-18.6113\\
2.65	-18.4954\\
2.64	-18.2635\\
2.62	-18.1476\\
2.61	-17.9159\\
2.59	-17.7999\\
2.58	-17.5679\\
2.56	-17.4519\\
2.55	-17.2198\\
2.53	-17.1038\\
2.52	-16.8718\\
2.5	-16.756\\
2.49	-16.5239\\
2.47	-16.4078\\
2.46	-16.1758\\
2.44	-16.0597\\
2.43	-15.8276\\
2.41	-15.7116\\
2.4	-15.4795\\
2.38	-15.3634\\
2.37	-15.1311\\
2.35	-15.015\\
2.34	-14.7828\\
2.32	-14.6666\\
2.31	-14.4345\\
2.29	-14.3182\\
2.28	-14.0858\\
2.26	-13.9696\\
2.25	-13.7371\\
2.23	-13.6209\\
2.22	-13.3885\\
2.2	-13.2724\\
2.19	-13.0397\\
2.17	-12.9234\\
2.16	-12.6908\\
2.14	-12.5745\\
2.13	-12.3419\\
2.11	-12.2256\\
2.1	-11.9929\\
2.08	-11.8765\\
2.07	-11.6436\\
2.05	-11.5272\\
2.04	-11.2943\\
2.02	-11.1779\\
2.01	-10.9452\\
1.99	-10.8284\\
1.98	-10.5949\\
1.96	-10.4782\\
1.95	-10.2448\\
1.93	-10.128\\
1.92	-9.8946\\
1.9	-9.7781\\
1.89	-9.5441\\
1.87	-9.4272\\
1.86	-9.1934\\
1.84	-9.0765\\
1.83	-8.8427\\
1.81	-8.7258\\
1.8	-8.4918\\
1.78	-8.3748\\
1.77	-8.1408\\
1.75	-8.0238\\
1.74	-7.7897\\
1.72	-7.6727\\
1.71	-7.4389\\
1.69	-7.3214\\
1.68	-7.0872\\
1.66	-6.9701\\
1.65	-6.7359\\
1.63	-6.6188\\
1.62	-6.3846\\
1.6	-6.2677\\
1.59	-6.0327\\
1.57	-5.9156\\
1.56	-5.6812\\
1.54	-5.5641\\
1.53	-5.3298\\
1.51	-5.2126\\
1.5	-4.9778\\
1.48	-4.8607\\
1.47	-4.6275\\
1.45	-4.512\\
1.44	-4.2808\\
1.42	-4.1653\\
1.41	-3.9342\\
1.39	-3.8186\\
1.38	-3.5886\\
1.36	-3.4736\\
1.35	-3.2437\\
1.33	-3.1287\\
1.32	-2.8987\\
1.3	-2.7837\\
1.29	-2.555\\
1.27	-2.4412\\
1.26	-2.2137\\
1.24	-2.0999\\
1.23	-1.8723\\
1.21	-1.7586\\
1.2	-1.5313\\
1.18	-1.4199\\
1.17	-1.1972\\
1.15	-1.0859\\
1.14	-0.8632\\
1.12	-0.7519\\
1.11	-0.5292\\
1.09	-0.4187\\
1.08	-0.2065\\
1.06	-0.1004\\
1.05	0.1118\\
1.03	0.2179\\
1.02	0.43\\
1	0.5361\\
0.99	0.7333\\
0.97	0.8272\\
0.95	1.0151\\
0.93	1.2031\\
0.91	1.391\\
0.89	1.5713\\
0.81	2.1585\\
0.79	2.3066\\
0.77	2.4286\\
0.75	2.5505\\
0.73	2.6725\\
0.71	2.7855\\
0.69	2.8988\\
0.61	3.2564\\
0.59	3.3552\\
0.57	3.4266\\
0.55	3.4979\\
0.53	3.5693\\
0.51	3.6406\\
0.49	3.7332\\
0.47	3.7941\\
0.45	3.8547\\
0.43	3.9154\\
0.41	3.976\\
0.39	3.9502\\
0.38	3.7513\\
0.36	3.6519\\
0.35	3.453\\
0.33	3.3536\\
0.32	3.1547\\
0.3	3.0553\\
0.29	2.8532\\
0.27	2.7513\\
0.26	2.5475\\
0.24	2.4456\\
0.23	2.2418\\
0.21	2.1399\\
0.2	1.9361\\
0.18	1.8342\\
0.17	1.6304\\
0.15	1.5285\\
0.14	1.3247\\
0.12	1.2228\\
0.11	1.019\\
0.09	0.9171\\
0.08	0.7133\\
0.06	0.6114\\
0.05	0.4076\\
0.03	0.3057\\
0.02	0.1019\\
0	0\\
}--cycle;

\addplot[plotstyle9]
table[row sep=crcr] {%
x	y\\
0	0.1019\\
0.02	0.2038\\
0.03	0.4076\\
0.05	0.5095\\
0.06	0.7133\\
0.08	0.8152\\
0.09	1.019\\
0.11	1.1209\\
0.12	1.3247\\
0.14	1.4266\\
0.15	1.6304\\
0.17	1.7323\\
0.18	1.9361\\
0.2	2.038\\
0.21	2.2418\\
0.23	2.3437\\
0.24	2.5475\\
0.26	2.6494\\
0.27	2.8532\\
0.29	2.9551\\
0.3	3.1589\\
0.32	3.2608\\
0.33	3.4646\\
0.35	3.5665\\
0.36	3.7703\\
0.38	3.8722\\
0.39	4.076\\
0.41	4.1779\\
0.42	4.3818\\
0.44	4.4838\\
0.45	4.6877\\
0.47	4.7896\\
0.48	4.9935\\
0.5	5.0955\\
0.51	5.317\\
0.53	5.4277\\
0.54	5.6491\\
0.56	5.7598\\
0.57	5.9812\\
0.59	6.092\\
0.61	6.2624\\
0.63	6.2417\\
0.65	6.2211\\
0.67	6.2004\\
0.69	6.1798\\
0.71	6.1528\\
0.73	6.0634\\
0.75	5.9739\\
0.77	5.8845\\
0.79	5.795\\
0.81	5.7355\\
0.83	5.6933\\
0.87	5.6091\\
0.89	5.5669\\
0.91	5.5447\\
0.93	5.5329\\
0.95	5.5322\\
0.97	5.5338\\
0.99	5.5353\\
1.01	5.5478\\
1.03	5.5844\\
1.05	5.6209\\
1.09	5.6941\\
1.11	5.7462\\
1.15	5.9606\\
1.17	6.0748\\
1.19	6.1998\\
1.21	6.3339\\
1.23	6.5042\\
1.29	7.0154\\
1.31	7.19\\
1.32	7.3822\\
1.34	7.4783\\
1.35	7.6705\\
1.37	7.7667\\
1.38	7.9589\\
1.4	8.055\\
1.41	8.2552\\
1.43	8.3571\\
1.44	8.561\\
1.46	8.6629\\
1.47	8.8667\\
1.49	8.9686\\
1.5	9.1738\\
1.52	9.2795\\
1.53	9.4909\\
1.55	9.5966\\
1.56	9.808\\
1.58	9.9137\\
1.59	10.1251\\
1.61	10.2316\\
1.62	10.4486\\
1.64	10.5572\\
1.65	10.7743\\
1.67	10.8837\\
1.68	11.1045\\
1.7	11.2149\\
1.71	11.4377\\
1.73	11.5499\\
1.74	11.7742\\
1.76	11.8864\\
1.77	12.1108\\
1.79	12.2229\\
1.8	12.4475\\
1.82	12.5608\\
1.83	12.7877\\
1.85	12.9011\\
1.86	13.1281\\
1.88	13.2415\\
1.89	13.4684\\
1.91	13.582\\
1.92	13.811\\
1.94	13.9256\\
1.95	14.1548\\
1.97	14.2694\\
1.98	14.4986\\
2	14.6132\\
2.01	14.8431\\
2.03	14.9585\\
2.04	15.1894\\
2.06	15.3049\\
2.07	15.5357\\
2.09	15.6512\\
2.1	15.8821\\
2.12	15.9981\\
2.13	16.2306\\
2.15	16.3468\\
2.16	16.5792\\
2.18	16.6955\\
2.19	16.9279\\
2.21	17.0442\\
2.22	17.2778\\
2.24	17.3947\\
2.25	17.6285\\
2.27	17.7454\\
2.28	17.9792\\
2.3	18.0961\\
2.31	18.3303\\
2.33	18.4477\\
2.34	18.6827\\
2.36	18.8001\\
2.37	19.035\\
2.39	19.1525\\
2.4	19.3874\\
2.42	19.5052\\
2.43	19.7411\\
2.45	19.859\\
2.46	20.0949\\
2.48	20.2129\\
2.49	20.4487\\
2.51	20.5667\\
2.52	20.8032\\
2.54	20.9215\\
2.55	21.1582\\
2.57	21.2766\\
2.58	21.5132\\
2.6	21.6316\\
2.61	21.8685\\
2.63	21.9873\\
2.64	22.2248\\
2.66	22.3435\\
2.67	22.5811\\
2.69	22.6998\\
2.7	22.9373\\
2.72	23.0563\\
2.73	23.2945\\
2.75	23.4136\\
2.76	23.6518\\
2.78	23.7709\\
2.79	24.0091\\
2.81	24.1282\\
2.82	24.367\\
2.84	24.4864\\
2.85	24.7254\\
2.87	24.8449\\
2.88	25.0838\\
2.9	25.2033\\
2.91	25.4425\\
2.93	25.5622\\
2.94	25.8015\\
2.96	25.9212\\
2.97	26.1606\\
2.99	26.2803\\
3	-23.007\\
2.98	-22.8877\\
2.97	-22.6491\\
2.95	-22.5298\\
2.94	-22.2912\\
2.92	-22.1719\\
2.91	-21.9334\\
2.89	-21.814\\
2.88	-21.575\\
2.86	-21.4555\\
2.85	-21.2164\\
2.83	-21.0969\\
2.82	-20.8579\\
2.8	-20.7385\\
2.79	-20.4996\\
2.77	-20.3799\\
2.76	-20.1407\\
2.74	-20.0211\\
2.73	-19.7818\\
2.71	-19.6622\\
2.7	-19.4232\\
2.68	-19.3033\\
2.67	-19.0637\\
2.65	-18.9439\\
2.64	-18.7042\\
2.62	-18.5844\\
2.61	-18.3449\\
2.59	-18.2251\\
2.58	-17.9851\\
2.56	-17.8651\\
2.55	-17.625\\
2.53	-17.505\\
2.52	-17.2649\\
2.5	-17.145\\
2.49	-16.9047\\
2.47	-16.7844\\
2.46	-16.5437\\
2.44	-16.4234\\
2.43	-16.1827\\
2.41	-16.0624\\
2.4	-15.8219\\
2.38	-15.7013\\
2.37	-15.4599\\
2.35	-15.3393\\
2.34	-15.098\\
2.32	-14.9773\\
2.31	-14.7362\\
2.29	-14.6156\\
2.28	-14.3735\\
2.26	-14.2525\\
2.25	-14.0104\\
2.23	-13.8893\\
2.22	-13.6473\\
2.2	-13.5264\\
2.19	-13.284\\
2.17	-13.1626\\
2.16	-12.9197\\
2.14	-12.7982\\
2.13	-12.5553\\
2.11	-12.4339\\
2.1	-12.1913\\
2.08	-12.0693\\
2.07	-11.8254\\
2.05	-11.7035\\
2.04	-11.4596\\
2.02	-11.3376\\
2.01	-11.0939\\
1.99	-10.972\\
1.98	-10.7267\\
1.96	-10.6041\\
1.95	-10.3588\\
1.93	-10.2362\\
1.92	-9.9909\\
1.9	-9.8685\\
1.89	-9.6226\\
1.87	-9.4993\\
1.86	-9.2526\\
1.84	-9.1292\\
1.83	-8.8825\\
1.81	-8.7592\\
1.8	-8.5126\\
1.78	-8.3882\\
1.77	-8.1395\\
1.75	-8.0151\\
1.74	-7.7664\\
1.72	-7.642\\
1.71	-7.3935\\
1.69	-7.2691\\
1.68	-7.018\\
1.66	-6.8925\\
1.65	-6.6443\\
1.63	-6.5206\\
1.62	-6.2733\\
1.6	-6.1497\\
1.59	-5.9015\\
1.57	-5.7769\\
1.56	-5.5277\\
1.54	-5.4031\\
1.53	-5.1538\\
1.51	-5.0292\\
1.5	-4.7798\\
1.48	-4.6538\\
1.47	-4.4017\\
1.45	-4.2757\\
1.44	-4.0236\\
1.42	-3.8976\\
1.41	-3.6455\\
1.39	-3.5194\\
1.38	-3.2638\\
1.36	-3.136\\
1.35	-2.8804\\
1.33	-2.7526\\
1.32	-2.497\\
1.3	-2.3692\\
1.29	-2.1127\\
1.27	-1.9834\\
1.26	-1.7249\\
1.24	-1.5957\\
1.23	-1.3372\\
1.21	-1.208\\
1.2	-0.952\\
1.18	-0.8233\\
1.17	-0.5657\\
1.15	-0.4389\\
1.14	-0.1992\\
1.12	-0.0794\\
1.11	0.1603\\
1.09	0.2748\\
1.08	0.5012\\
1.06	0.6144\\
1.05	0.8408\\
1.03	0.954\\
1.02	1.1804\\
1	1.2936\\
0.99	1.5224\\
0.97	1.6357\\
0.96	1.8623\\
0.94	1.9756\\
0.93	2.2\\
0.91	2.3066\\
0.9	2.5334\\
0.88	2.6425\\
0.87	2.8606\\
0.85	2.9697\\
0.84	3.1878\\
0.82	3.2968\\
0.81	3.515\\
0.79	3.6381\\
0.78	3.84\\
0.76	3.9409\\
0.75	4.1428\\
0.73	4.2438\\
0.72	4.4457\\
0.7	4.5466\\
0.69	4.7372\\
0.67	4.8234\\
0.65	4.9957\\
0.63	5.1681\\
0.61	5.3404\\
0.59	5.4571\\
0.55	5.2809\\
0.53	5.1927\\
0.51	5.1046\\
0.49	4.992\\
0.48	4.7884\\
0.46	4.6867\\
0.45	4.4831\\
0.43	4.3813\\
0.42	4.1777\\
0.4	4.0759\\
0.39	3.8722\\
0.37	3.7703\\
0.36	3.5665\\
0.34	3.4646\\
0.33	3.2608\\
0.31	3.1589\\
0.3	2.9551\\
0.28	2.8532\\
0.27	2.6494\\
0.25	2.5475\\
0.24	2.3437\\
0.22	2.2418\\
0.21	2.038\\
0.19	1.9361\\
0.18	1.7323\\
0.16	1.6304\\
0.15	1.4266\\
0.13	1.3247\\
0.12	1.1209\\
0.1	1.019\\
0.09	0.8152\\
0.07	0.7133\\
0.06	0.5095\\
0.04	0.4076\\
0.03	0.2038\\
0.01	0.1019\\
}--cycle;

\addplot[plotstyle10]
table[row sep=crcr] {%
x	y\\
0	0.1019\\
0.02	0.2038\\
0.03	0.4076\\
0.05	0.5095\\
0.06	0.7133\\
0.08	0.8152\\
0.09	1.019\\
0.11	1.1209\\
0.12	1.3247\\
0.14	1.4266\\
0.15	1.6304\\
0.17	1.7323\\
0.18	1.9361\\
0.2	2.038\\
0.21	2.2417\\
0.23	2.3436\\
0.24	2.5474\\
0.26	2.6493\\
0.27	2.8531\\
0.29	2.955\\
0.3	3.1587\\
0.32	3.2606\\
0.33	3.4643\\
0.35	3.5662\\
0.36	3.77\\
0.38	3.8718\\
0.39	4.0756\\
0.41	4.1774\\
0.42	4.3811\\
0.44	4.483\\
0.45	4.6867\\
0.47	4.7885\\
0.48	4.9922\\
0.5	5.0941\\
0.51	5.335\\
0.53	5.4552\\
0.54	5.6956\\
0.56	5.8158\\
0.57	6.0563\\
0.59	6.1765\\
0.61	6.3321\\
0.69	5.7897\\
0.71	5.6603\\
0.75	5.3887\\
0.77	5.253\\
0.79	5.1172\\
0.81	5.003\\
0.83	4.8923\\
0.85	4.7817\\
0.87	4.671\\
0.89	4.5604\\
0.91	4.4699\\
0.93	4.3938\\
0.95	4.3176\\
0.97	4.2731\\
0.99	4.2384\\
1.01	4.2091\\
1.03	4.194\\
1.05	4.1819\\
1.07	4.1852\\
1.09	4.1884\\
1.11	4.201\\
1.13	4.2488\\
1.15	4.2967\\
1.17	4.3445\\
1.19	4.3924\\
1.21	4.4682\\
1.23	4.5916\\
1.25	4.7149\\
1.27	4.8383\\
1.29	4.9616\\
1.31	5.0949\\
1.33	5.2587\\
1.37	5.5861\\
1.39	5.7499\\
1.41	5.9197\\
1.42	6.1066\\
1.44	6.2\\
1.45	6.3869\\
1.47	6.4803\\
1.48	6.6672\\
1.5	6.7606\\
1.51	6.9587\\
1.53	7.0592\\
1.54	7.2604\\
1.56	7.361\\
1.57	7.5622\\
1.59	7.6628\\
1.6	7.8667\\
1.62	7.9721\\
1.63	8.1829\\
1.65	8.2883\\
1.66	8.499\\
1.68	8.6044\\
1.69	8.8152\\
1.71	8.9227\\
1.72	9.1405\\
1.74	9.2494\\
1.75	9.4673\\
1.77	9.5762\\
1.78	9.7947\\
1.8	9.9051\\
1.81	10.1295\\
1.83	10.2422\\
1.84	10.4677\\
1.86	10.5805\\
1.87	10.806\\
1.89	10.9187\\
1.9	11.1453\\
1.92	11.2599\\
1.93	11.4893\\
1.95	11.6041\\
1.96	11.8335\\
1.98	11.9482\\
1.99	12.1776\\
2.01	12.2932\\
2.02	12.5258\\
2.04	12.6422\\
2.05	12.8749\\
2.07	12.9913\\
2.08	13.224\\
2.1	13.3404\\
2.11	13.5751\\
2.13	13.6928\\
2.14	13.9283\\
2.16	14.046\\
2.17	14.2815\\
2.19	14.3992\\
2.2	14.6353\\
2.22	14.754\\
2.23	14.9918\\
2.25	15.1107\\
2.26	15.3484\\
2.28	15.4673\\
2.29	15.7051\\
2.31	15.8244\\
2.32	16.064\\
2.34	16.1839\\
2.35	16.4236\\
2.37	16.5434\\
2.38	16.7831\\
2.4	16.903\\
2.41	17.144\\
2.43	17.2648\\
2.44	17.5066\\
2.46	17.6275\\
2.47	17.8692\\
2.49	17.9901\\
2.5	18.2322\\
2.52	18.3537\\
2.53	18.597\\
2.55	18.7187\\
2.56	18.962\\
2.58	19.0837\\
2.59	19.327\\
2.61	19.449\\
2.62	19.6937\\
2.64	19.8161\\
2.65	20.061\\
2.67	20.1834\\
2.68	20.4283\\
2.7	20.5507\\
2.71	20.7963\\
2.73	20.9193\\
2.74	21.1654\\
2.76	21.2885\\
2.77	21.5346\\
2.79	21.6576\\
2.8	21.9039\\
2.82	22.0273\\
2.83	22.2745\\
2.85	22.3981\\
2.86	22.6453\\
2.88	22.7689\\
2.89	23.0161\\
2.91	23.1398\\
2.92	23.3879\\
2.94	23.512\\
2.95	23.7601\\
2.97	23.8842\\
2.98	24.1324\\
3	24.2564\\
3	-25.1031\\
2.98	-24.9631\\
2.97	-24.6832\\
2.95	-24.5433\\
2.94	-24.2634\\
2.92	-24.1234\\
2.91	-23.8436\\
2.89	-23.7038\\
2.88	-23.424\\
2.86	-23.2841\\
2.85	-23.0043\\
2.83	-22.8644\\
2.82	-22.5846\\
2.8	-22.4449\\
2.79	-22.1653\\
2.77	-22.0255\\
2.76	-21.7458\\
2.74	-21.606\\
2.73	-21.3264\\
2.71	-21.1865\\
2.7	-20.9072\\
2.68	-20.7675\\
2.67	-20.4881\\
2.65	-20.3483\\
2.64	-20.0689\\
2.62	-19.9292\\
2.61	-19.6499\\
2.59	-19.5104\\
2.58	-19.2314\\
2.56	-19.092\\
2.55	-18.813\\
2.53	-18.6735\\
2.52	-18.3945\\
2.5	-18.2551\\
2.49	-17.9765\\
2.47	-17.8372\\
2.46	-17.5585\\
2.44	-17.4192\\
2.43	-17.1406\\
2.41	-17.0013\\
2.4	-16.7231\\
2.38	-16.5842\\
2.37	-16.3063\\
2.35	-16.1673\\
2.34	-15.8894\\
2.32	-15.7504\\
2.31	-15.4726\\
2.29	-15.3338\\
2.28	-15.0563\\
2.26	-14.9176\\
2.25	-14.6401\\
2.23	-14.5013\\
2.22	-14.2238\\
2.2	-14.0852\\
2.19	-13.8081\\
2.17	-13.6697\\
2.16	-13.3927\\
2.14	-13.2543\\
2.13	-12.9773\\
2.11	-12.8389\\
2.1	-12.5622\\
2.08	-12.4241\\
2.07	-12.1478\\
2.05	-12.0097\\
2.04	-11.7335\\
2.02	-11.5953\\
2.01	-11.3192\\
1.99	-11.1813\\
1.98	-10.9059\\
1.96	-10.7683\\
1.95	-10.4929\\
1.93	-10.3552\\
1.92	-10.0799\\
1.9	-9.9423\\
1.89	-9.6676\\
1.87	-9.5304\\
1.86	-9.256\\
1.84	-9.1188\\
1.83	-8.8444\\
1.81	-8.7072\\
1.8	-8.433\\
1.78	-8.2963\\
1.77	-8.0252\\
1.75	-7.8899\\
1.74	-7.6194\\
1.72	-7.4842\\
1.71	-7.2137\\
1.69	-7.0787\\
1.68	-6.8104\\
1.66	-6.6763\\
1.65	-6.408\\
1.63	-6.2739\\
1.62	-6.0056\\
1.6	-5.8715\\
1.59	-5.605\\
1.57	-5.4723\\
1.56	-5.2069\\
1.54	-5.0743\\
1.53	-4.8089\\
1.51	-4.6762\\
1.5	-4.4115\\
1.48	-4.2811\\
1.47	-4.0203\\
1.45	-3.8899\\
1.44	-3.6291\\
1.42	-3.4986\\
1.41	-3.2378\\
1.39	-3.1091\\
1.38	-2.8563\\
1.36	-2.73\\
1.35	-2.4772\\
1.33	-2.3509\\
1.32	-2.0981\\
1.3	-1.9718\\
1.29	-1.7301\\
1.27	-1.6111\\
1.26	-1.373\\
1.24	-1.2539\\
1.23	-1.0158\\
1.21	-0.8968\\
1.2	-0.665\\
1.18	-0.5563\\
1.17	-0.3526\\
1.15	-0.2508\\
1.14	-0.0471\\
1.12	0.0547\\
1.11	0.2584\\
1.09	0.3584\\
1.08	0.562\\
1.06	0.6638\\
1.05	0.8674\\
1.03	0.9631\\
1.02	1.1483\\
1	1.241\\
0.99	1.4436\\
0.97	1.5475\\
0.96	1.7553\\
0.94	1.8494\\
0.92	2.0157\\
0.9	2.1821\\
0.89	2.3707\\
0.87	2.461\\
0.81	3.0028\\
0.8	3.2012\\
0.78	3.2965\\
0.77	3.4872\\
0.75	3.5825\\
0.74	3.7732\\
0.72	3.8686\\
0.71	4.0592\\
0.69	4.1617\\
0.68	4.3562\\
0.66	4.4534\\
0.65	4.6479\\
0.63	4.7452\\
0.62	4.9397\\
0.6	5.0369\\
0.58	5.0839\\
0.56	5.0696\\
0.54	5.0552\\
0.52	5.0409\\
0.5	5.0265\\
0.48	4.8813\\
0.47	4.6795\\
0.45	4.5786\\
0.44	4.3768\\
0.42	4.2759\\
0.41	4.0741\\
0.39	3.9728\\
0.38	3.7692\\
0.36	3.6674\\
0.35	3.4638\\
0.33	3.362\\
0.32	3.1584\\
0.3	3.0566\\
0.29	2.8528\\
0.27	2.751\\
0.26	2.5472\\
0.24	2.4454\\
0.23	2.2416\\
0.21	2.1397\\
0.2	1.936\\
0.18	1.8341\\
0.17	1.6303\\
0.15	1.5284\\
0.14	1.3246\\
0.12	1.2227\\
0.11	1.019\\
0.09	0.9171\\
0.08	0.7133\\
0.06	0.6114\\
0.05	0.4076\\
0.03	0.3057\\
0.02	0.1019\\
0	-0\\
}--cycle;

\addplot[plotstyle11]
table[row sep=crcr] {%
x	y\\
0	0.101\\
0.19	2.02\\
0.29	3.032\\
0.3	3.1325\\
0.33	3.4337\\
0.34	3.5342\\
0.37	3.8354\\
0.38	3.9359\\
0.39	4.0363\\
0.4	4.131\\
0.41	4.2256\\
0.43	4.4146\\
0.44	4.5092\\
0.46	4.6982\\
0.47	4.7928\\
0.49	4.9818\\
0.51	5.0421\\
0.52	5.1556\\
0.54	5.2123\\
0.55	5.3258\\
0.57	5.3826\\
0.58	5.496\\
0.6	5.5528\\
0.62	5.5522\\
0.64	5.5137\\
0.66	5.4751\\
0.68	5.4368\\
0.7	5.3987\\
0.71	5.3211\\
0.73	5.2675\\
0.74	5.1603\\
0.76	5.1067\\
0.77	4.9995\\
0.79	4.9459\\
0.8	4.8358\\
0.82	4.7687\\
0.83	4.6346\\
0.85	4.5687\\
0.86	4.4368\\
0.88	4.3709\\
0.89	4.239\\
0.91	4.1721\\
0.92	4.1009\\
0.93	4.0298\\
0.94	3.9586\\
0.95	3.8875\\
0.96	3.8163\\
0.97	3.7452\\
0.98	3.674\\
0.99	3.6029\\
1	3.5317\\
1.01	3.3907\\
1.02	3.3196\\
1.03	3.2486\\
1.05	3.1805\\
1.06	3.0461\\
1.08	2.9788\\
1.09	2.8443\\
1.11	2.7802\\
1.12	2.657\\
1.14	2.5954\\
1.15	2.4723\\
1.17	2.4107\\
1.18	2.2876\\
1.2	2.226\\
1.21	2.1227\\
1.23	2.0738\\
1.24	1.9761\\
1.26	1.9273\\
1.27	1.8296\\
1.29	1.7808\\
1.3	1.6925\\
1.32	1.6537\\
1.33	1.5761\\
1.35	1.5374\\
1.36	1.4612\\
1.38	1.4281\\
1.4	1.362\\
1.42	1.3006\\
1.44	1.2456\\
1.48	1.151\\
1.5	1.1038\\
1.52	1.0662\\
1.58	0.9699\\
1.6	0.947\\
1.62	0.926\\
1.66	0.886\\
1.68	0.8661\\
1.7	0.8631\\
1.72	0.8561\\
1.74	0.8495\\
1.76	0.8428\\
1.78	0.838\\
1.8	0.85\\
1.82	0.8635\\
1.84	0.8777\\
1.86	0.8918\\
1.88	0.9076\\
1.9	0.9409\\
1.92	0.9751\\
1.94	1.0066\\
1.98	1.0698\\
2	1.1149\\
2.02	1.1715\\
2.1	1.3719\\
2.11	1.4421\\
2.13	1.4768\\
2.15	1.5461\\
2.17	1.6155\\
2.19	1.6848\\
2.2	1.7622\\
2.22	1.8008\\
2.23	1.878\\
2.25	1.9166\\
2.26	2.0054\\
2.28	2.0513\\
2.29	2.1432\\
2.31	2.1977\\
2.32	2.301\\
2.34	2.3527\\
2.35	2.456\\
2.37	2.5077\\
2.38	2.6111\\
2.4	2.6627\\
2.41	2.7855\\
2.43	2.8468\\
2.44	2.979\\
2.46	3.0458\\
2.47	3.1795\\
2.49	3.2463\\
2.5	3.3905\\
2.59	4.1051\\
2.6	4.1981\\
2.61	4.2968\\
2.64	4.5926\\
2.65	4.6913\\
2.67	4.8885\\
2.68	4.9872\\
2.69	5.0858\\
2.7	5.1994\\
2.72	5.4436\\
2.73	5.5663\\
2.76	5.9395\\
2.77	6.064\\
2.79	6.3128\\
2.8	6.4522\\
2.81	6.6016\\
2.82	6.7509\\
2.83	6.9003\\
2.85	7.1989\\
2.86	7.3483\\
2.88	7.6469\\
2.89	7.7963\\
2.9	7.9573\\
2.91	8.1257\\
2.92	8.294\\
2.95	8.7992\\
2.96	8.9675\\
2.99	9.4727\\
3	-9.2816\\
2.96	-8.63\\
2.95	-8.4672\\
2.92	-7.9785\\
2.91	-7.8157\\
2.9	-7.6606\\
2.89	-7.5175\\
2.81	-6.3735\\
2.8	-6.2413\\
2.78	-6.0089\\
2.77	-5.8928\\
2.75	-5.6604\\
2.74	-5.5443\\
2.73	-5.4298\\
2.71	-5.202\\
2.7	-5.0974\\
2.69	-5.0085\\
2.68	-4.9197\\
2.64	-4.5641\\
2.63	-4.4753\\
2.61	-4.2975\\
2.6	-4.2147\\
2.58	-4.1461\\
2.57	-4.0088\\
2.55	-3.9401\\
2.54	-3.8028\\
2.52	-3.7341\\
2.51	-3.5968\\
2.49	-3.5312\\
2.48	-3.4232\\
2.46	-3.3692\\
2.45	-3.2612\\
2.43	-3.2072\\
2.42	-3.1062\\
2.4	-3.0578\\
2.39	-2.9723\\
2.37	-2.9348\\
2.36	-2.8598\\
2.34	-2.8223\\
2.33	-2.7473\\
2.31	-2.7098\\
2.3	-2.632\\
2.28	-2.6001\\
2.26	-2.5364\\
2.24	-2.4759\\
2.2	-2.3779\\
2.18	-2.3266\\
2.16	-2.2825\\
2.1	-2.1505\\
2.08	-2.1096\\
2.06	-2.0774\\
2	-1.9805\\
1.98	-1.9308\\
1.96	-1.8989\\
1.94	-1.8711\\
1.9	-1.8153\\
1.88	-1.7672\\
1.86	-1.7231\\
1.84	-1.6902\\
1.82	-1.6574\\
1.8	-1.6245\\
1.78	-1.5702\\
1.76	-1.516\\
1.74	-1.473\\
1.7	-1.3872\\
1.69	-1.3165\\
1.67	-1.2766\\
1.65	-1.2129\\
1.63	-1.1491\\
1.61	-1.0854\\
1.6	-1.0142\\
1.58	-0.9638\\
1.57	-0.8775\\
1.55	-0.835\\
1.54	-0.75\\
1.52	-0.7074\\
1.51	-0.6224\\
1.49	-0.5769\\
1.48	-0.4731\\
1.46	-0.4211\\
1.45	-0.3173\\
1.43	-0.2654\\
1.42	-0.1694\\
1.4	-0.1228\\
1.39	-0.0114\\
1.37	0.0482\\
1.36	0.1633\\
1.34	0.2172\\
1.33	0.3251\\
1.31	0.3791\\
1.3	0.4924\\
1.28	0.5565\\
1.27	0.6794\\
1.25	0.7409\\
1.24	0.8638\\
1.22	0.9252\\
1.21	1.0481\\
1.19	1.1136\\
1.18	1.2502\\
1.16	1.3185\\
1.15	1.4552\\
1.13	1.5235\\
1.12	1.6601\\
1.1	1.7284\\
1.09	1.8007\\
1.08	1.8766\\
1.07	1.9526\\
1.04	2.1803\\
1.03	2.2554\\
1.01	2.3996\\
1	2.4716\\
0.99	2.546\\
0.98	2.6201\\
0.97	2.6943\\
0.95	2.8425\\
0.94	2.9167\\
0.92	3.0649\\
0.91	3.1391\\
0.9	3.2132\\
0.89	3.2882\\
0.88	3.3609\\
0.87	3.4335\\
0.86	3.5062\\
0.85	3.5788\\
0.84	3.6515\\
0.83	3.7241\\
0.82	3.7958\\
0.81	3.8672\\
0.8	3.9387\\
0.79	4.0098\\
0.78	4.1364\\
0.76	4.1996\\
0.75	4.3262\\
0.73	4.3895\\
0.72	4.516\\
0.7	4.5789\\
0.69	4.6816\\
0.67	4.7206\\
0.66	4.7982\\
0.64	4.8369\\
0.63	4.9143\\
0.61	4.9531\\
0.59	5.0002\\
0.51	4.8242\\
0.5	4.735\\
0.49	4.6533\\
0.48	4.5715\\
0.46	4.4081\\
0.45	4.3263\\
0.42	4.0812\\
0.41	3.9994\\
0.4	3.9068\\
0.31	3.0248\\
0.3	2.9251\\
0.28	2.7239\\
0.27	2.6232\\
0.21	2.0196\\
0.2	1.9189\\
0.16	1.5149\\
0.15	1.414\\
0.01	-0\\
}--cycle;

\addplot[plotstyle12]
table[row sep=crcr] {%
x	y\\
0	0.097\\
0.01	0.1939\\
0.02	0.2909\\
0.03	0.3878\\
0.04	0.4848\\
0.05	0.5817\\
0.07	0.7757\\
0.08	0.8726\\
0.09	0.9696\\
0.1	1.0636\\
0.16	1.627\\
0.17	1.721\\
0.19	1.9088\\
0.2	1.9972\\
0.21	2.0853\\
0.22	2.1735\\
0.23	2.2616\\
0.24	2.3498\\
0.25	2.4379\\
0.27	2.6143\\
0.28	2.7024\\
0.29	2.7906\\
0.3	2.869\\
0.31	2.9467\\
0.32	3.0245\\
0.33	3.1022\\
0.35	3.2578\\
0.36	3.3355\\
0.38	3.4911\\
0.39	3.5688\\
0.4	3.6304\\
0.42	3.7506\\
0.43	3.8106\\
0.47	4.051\\
0.48	4.111\\
0.49	4.1711\\
0.5	4.2099\\
0.52	4.2829\\
0.53	4.3195\\
0.59	4.5385\\
0.61	4.5522\\
0.69	4.6446\\
0.71	4.6591\\
0.73	4.6397\\
0.75	4.6206\\
0.77	4.6016\\
0.79	4.5838\\
0.81	4.5656\\
0.82	4.5163\\
0.84	4.4919\\
0.85	4.4442\\
0.87	4.4203\\
0.88	4.3726\\
0.9	4.3488\\
0.91	4.2894\\
0.92	4.2553\\
0.94	4.1879\\
0.95	4.1541\\
0.96	4.1204\\
0.97	4.0866\\
0.99	4.0192\\
1	3.9878\\
1.01	3.9483\\
1.02	3.909\\
1.07	3.7205\\
1.08	3.6829\\
1.09	3.6452\\
1.1	3.6076\\
1.11	3.562\\
1.12	3.5165\\
1.13	3.4729\\
1.17	3.3005\\
1.18	3.2573\\
1.19	3.2142\\
1.2	3.1697\\
1.22	3.0691\\
1.23	3.0211\\
1.29	2.7349\\
1.3	2.6862\\
1.32	2.583\\
1.33	2.5329\\
1.34	2.4838\\
1.35	2.4348\\
1.36	2.3857\\
1.37	2.3367\\
1.38	2.2876\\
1.39	2.2386\\
1.4	2.1891\\
1.42	2.0889\\
1.43	2.0389\\
1.44	1.991\\
1.46	1.8958\\
1.47	1.8483\\
1.49	1.7531\\
1.5	1.7066\\
1.51	1.6621\\
1.53	1.5733\\
1.54	1.5296\\
1.59	1.3196\\
1.6	1.2795\\
1.61	1.2441\\
1.62	1.2088\\
1.63	1.1734\\
1.64	1.1396\\
1.65	1.1075\\
1.66	1.0753\\
1.69	0.979\\
1.7	0.9489\\
1.72	0.9253\\
1.73	0.8814\\
1.75	0.8612\\
1.76	0.8207\\
1.78	0.8005\\
1.79	0.7601\\
1.81	0.7425\\
1.87	0.678\\
1.89	0.6586\\
1.91	0.6434\\
1.93	0.6327\\
1.95	0.6221\\
1.97	0.6127\\
1.99	0.6086\\
2.01	0.6033\\
2.03	0.5992\\
2.05	0.595\\
2.07	0.596\\
2.09	0.5991\\
2.11	0.6011\\
2.15	0.6037\\
2.17	0.6119\\
2.19	0.6217\\
2.21	0.6309\\
2.23	0.6379\\
2.25	0.645\\
2.27	0.6589\\
2.29	0.676\\
2.31	0.6946\\
2.35	0.7218\\
2.37	0.7402\\
2.39	0.7653\\
2.4	0.792\\
2.42	0.8024\\
2.44	0.8233\\
2.46	0.8441\\
2.47	0.8722\\
2.49	0.8888\\
2.5	0.9234\\
2.52	0.9373\\
2.53	0.9651\\
2.55	0.979\\
2.56	1.0068\\
2.58	1.0224\\
2.59	1.063\\
2.61	1.0849\\
2.62	1.1202\\
2.64	1.1378\\
2.65	1.1731\\
2.67	1.1908\\
2.68	1.2261\\
2.7	1.2501\\
2.71	1.2764\\
2.72	1.3203\\
2.74	1.3422\\
2.75	1.3861\\
2.77	1.408\\
2.78	1.4518\\
2.8	1.4739\\
2.81	1.5254\\
2.82	1.5517\\
2.85	1.6309\\
2.86	1.6572\\
2.89	1.7364\\
2.9	1.7673\\
2.91	1.7949\\
2.92	1.8226\\
2.93	1.8502\\
2.94	1.8832\\
2.99	2.0497\\
3	-2.128\\
2.98	-2.1066\\
2.97	-2.0638\\
2.95	-2.0423\\
2.94	-1.9998\\
2.92	-1.9841\\
2.91	-1.9525\\
2.89	-1.9334\\
2.88	-1.904\\
2.86	-1.8893\\
2.85	-1.86\\
2.83	-1.8453\\
2.82	-1.8159\\
2.8	-1.8012\\
2.78	-1.7767\\
2.7	-1.6911\\
2.69	-1.6617\\
2.67	-1.6543\\
2.63	-1.6247\\
2.61	-1.6098\\
2.59	-1.59\\
2.57	-1.5667\\
2.55	-1.5547\\
2.51	-1.5337\\
2.49	-1.5181\\
2.47	-1.4979\\
2.45	-1.4828\\
2.41	-1.4672\\
2.39	-1.4541\\
2.37	-1.436\\
2.35	-1.4189\\
2.33	-1.4123\\
2.31	-1.4058\\
2.29	-1.3939\\
2.25	-1.3575\\
2.23	-1.3475\\
2.21	-1.3394\\
2.19	-1.3277\\
2.15	-1.2837\\
2.13	-1.2675\\
2.11	-1.2539\\
2.09	-1.2368\\
2.08	-1.2064\\
2.06	-1.1912\\
2.05	-1.1629\\
2.03	-1.1513\\
2.01	-1.1281\\
2	-1.101\\
1.98	-1.0792\\
1.97	-1.0358\\
1.95	-1.016\\
1.94	-0.9791\\
1.92	-0.9607\\
1.91	-0.9238\\
1.89	-0.9013\\
1.88	-0.8715\\
1.87	-0.8431\\
1.8	-0.659\\
1.79	-0.6306\\
1.79	-0.596\\
1.78	-0.5614\\
1.77	-0.5267\\
1.76	-0.4921\\
1.75	-0.4574\\
1.74	-0.4228\\
1.73	-0.3883\\
1.71	-0.3257\\
1.7	-0.2903\\
1.66	-0.1143\\
1.65	-0.0704\\
1.64	-0.0281\\
1.63	0.0127\\
1.62	0.0534\\
1.61	0.0942\\
1.6	0.1395\\
1.59	0.1923\\
1.58	0.2452\\
1.55	0.4036\\
1.54	0.4547\\
1.53	0.5052\\
1.51	0.606\\
1.5	0.6596\\
1.48	0.7756\\
1.47	0.8335\\
1.46	0.8915\\
1.45	0.9494\\
1.44	1.0072\\
1.43	1.0627\\
1.42	1.1181\\
1.41	1.1736\\
1.4	1.231\\
1.34	1.5856\\
1.33	1.6436\\
1.31	1.7568\\
1.3	1.8147\\
1.28	1.9301\\
1.27	1.9877\\
1.26	2.0454\\
1.25	2.103\\
1.24	2.1607\\
1.23	2.218\\
1.21	2.3282\\
1.2	2.3847\\
1.14	2.7069\\
1.13	2.7601\\
1.11	2.8627\\
1.1	2.9157\\
1.03	3.244\\
1.01	3.3344\\
1	3.3809\\
0.98	3.4559\\
0.97	3.4933\\
0.93	3.6433\\
0.92	3.6804\\
0.91	3.7168\\
0.9	3.7537\\
0.87	3.8374\\
0.86	3.8654\\
0.84	3.9212\\
0.83	3.9485\\
0.81	4.0027\\
0.8	4.0307\\
0.78	4.0447\\
0.77	4.0727\\
0.75	4.0861\\
0.74	4.1129\\
0.72	4.1262\\
0.71	4.1527\\
0.69	4.1588\\
0.67	4.1485\\
0.63	4.1281\\
0.61	4.1178\\
0.6	4.0866\\
0.59	4.0601\\
0.58	4.0335\\
0.55	3.954\\
0.54	3.9274\\
0.52	3.8744\\
0.51	3.8478\\
0.5	3.8003\\
0.41	3.3548\\
0.4	3.2881\\
0.39	3.2191\\
0.38	3.15\\
0.37	3.081\\
0.36	3.0119\\
0.34	2.8739\\
0.33	2.8048\\
0.32	2.7358\\
0.31	2.6667\\
0.3	2.5864\\
0.28	2.4216\\
0.27	2.3391\\
0.23	2.0095\\
0.22	1.927\\
0.21	1.8446\\
0.2	1.7556\\
0.19	1.6654\\
0.18	1.5753\\
0.11	0.9439\\
0.1	0.8501\\
0.06	0.4717\\
0.05	0.3772\\
0.01	-0.0012\\
}--cycle;


==> figures/ResultsQuad1D/ReachSets_legends.tikz <==
\addlegendimage{plotstyle1}
\addlegendentry{PA-PC}
\addlegendimage{plotstyle2}
\addlegendentry{Grad}
\addlegendimage{plotstyle3}
\addlegendentry{Naive}
\addlegendimage{plotstyle4}
\addlegendentry{SA-SC ($\omega=0$)}
\addlegendimage{plotstyle5}
\addlegendentry{SA-SC ($\omega=0.5$)}
\addlegendimage{plotstyle6}
\addlegendentry{SA-PC}


==> figures/ResultsQuad1D/statisticalEvalAccVolLoss_11.tikz <==
\addplot[plotstyle1]
table[row sep=crcr] {%
    x	y\\
    0	-22.7298\\
    0.01	-23.1099\\
    0.02	-28.8074\\
    0.03	-55.7478\\
    0.04	-82.5605\\
    0.05	-106.1492\\
    0.06	-125.3655\\
    0.07	-139.7994\\
    0.08	-152.3848\\
    0.09	-164.1994\\
    0.1	-176.8631\\
    0.11	-189.6389\\
    0.12	-201.0005\\
    0.13	-210.9746\\
    0.14	-220.754\\
    0.15	-230.8959\\
    0.16	-240.5729\\
    0.17	-249.6921\\
    0.18	-258.9365\\
    0.19	-267.2652\\
    0.2	-275.0963\\
    0.21	-282.6002\\
    0.22	-290.0613\\
    0.23	-297.7265\\
    0.24	-305.1885\\
    0.25	-312.2491\\
    0.26	-318.8242\\
    0.27	-324.7623\\
    0.28	-330.308\\
    0.29	-335.4726\\
    0.3	-340.4394\\
    0.31	-345.1387\\
    0.32	-349.5389\\
    0.33	-353.7184\\
    0.34	-357.5952\\
    0.35	-361.4059\\
    0.36	-365.0785\\
    0.37	-368.5057\\
    0.38	-371.7326\\
    0.39	-374.8287\\
    0.4	-377.8252\\
    0.41	-380.6906\\
    0.42	-383.4656\\
    0.43	-386.1497\\
    0.44	-388.7317\\
    0.45	-391.2293\\
    0.46	-393.6394\\
    0.47	-395.9438\\
    0.48	-398.1804\\
    0.49	-400.3683\\
    0.5	-402.5154\\
    0.5	-461.2717\\
    0.49	-458.9122\\
    0.48	-456.5055\\
    0.47	-454.0227\\
    0.46	-451.4596\\
    0.45	-448.8646\\
    0.44	-446.164\\
    0.43	-443.3446\\
    0.42	-440.4162\\
    0.41	-437.4141\\
    0.4	-434.3313\\
    0.39	-431.1566\\
    0.38	-427.7649\\
    0.37	-424.156\\
    0.36	-420.3698\\
    0.35	-416.4248\\
    0.34	-412.1837\\
    0.33	-407.6993\\
    0.32	-402.9404\\
    0.31	-397.8896\\
    0.3	-392.4868\\
    0.29	-386.6868\\
    0.28	-380.2931\\
    0.27	-373.5388\\
    0.26	-366.4505\\
    0.25	-358.9846\\
    0.24	-351.489\\
    0.23	-344.2089\\
    0.22	-337.219\\
    0.21	-330.2498\\
    0.2	-323.1588\\
    0.19	-315.8543\\
    0.18	-308.0715\\
    0.17	-299.8647\\
    0.16	-290.668\\
    0.15	-280.4835\\
    0.14	-270.0124\\
    0.13	-258.1766\\
    0.12	-245.3725\\
    0.11	-232.6209\\
    0.1	-219.2829\\
    0.09	-204.9025\\
    0.08	-188.1998\\
    0.07	-174.1106\\
    0.06	-161.1866\\
    0.05	-147.9088\\
    0.04	-130.4777\\
    0.03	-105.0967\\
    0.02	-43.1666\\
    0.01	-29.5033\\
    0	-28.8519\\
  }--cycle;

\addplot [plotstyle2]
table[row sep=crcr]{%
    0	-25.7909\\
    0.01	-26.3066\\
    0.02	-35.987\\
    0.03	-80.4223\\
    0.04	-106.5191\\
    0.05	-127.029\\
    0.06	-143.276\\
    0.07	-156.955\\
    0.08	-170.2923\\
    0.09	-184.5509\\
    0.1	-198.073\\
    0.11	-211.1299\\
    0.12	-223.1865\\
    0.13	-234.5756\\
    0.14	-245.3832\\
    0.15	-255.6897\\
    0.16	-265.6204\\
    0.17	-274.7784\\
    0.18	-283.504\\
    0.19	-291.5597\\
    0.2	-299.1275\\
    0.21	-306.425\\
    0.22	-313.6402\\
    0.23	-320.9677\\
    0.24	-328.3387\\
    0.25	-335.6169\\
    0.26	-342.6373\\
    0.27	-349.1505\\
    0.28	-355.3006\\
    0.29	-361.0797\\
    0.3	-366.4631\\
    0.31	-371.5142\\
    0.32	-376.2397\\
    0.33	-380.7089\\
    0.34	-384.8894\\
    0.35	-388.9154\\
    0.36	-392.7242\\
    0.37	-396.3308\\
    0.38	-399.7487\\
    0.39	-402.9926\\
    0.4	-406.0782\\
    0.41	-409.0524\\
    0.42	-411.9409\\
    0.43	-414.7471\\
    0.44	-417.4479\\
    0.45	-420.047\\
    0.46	-422.5495\\
    0.47	-424.9832\\
    0.48	-427.3429\\
    0.49	-429.6403\\
    0.5	-431.8935\\
  };
% \addlegendentry{PA-PC}


\addplot[plotstyle3]
table[row sep=crcr] {%
    x	y\\
    0	-22.1516\\
    0.01	-23.5724\\
    0.02	-25.9862\\
    0.03	-37.4388\\
    0.04	-50.4638\\
    0.05	-66.446\\
    0.06	-83.4729\\
    0.07	-101.0163\\
    0.08	-117.9156\\
    0.09	-132.5321\\
    0.1	-146.9707\\
    0.11	-162.4587\\
    0.12	-177.3936\\
    0.13	-192.8346\\
    0.14	-209.9038\\
    0.15	-225.896\\
    0.16	-239.6784\\
    0.17	-251.5947\\
    0.18	-262.4932\\
    0.19	-272.2518\\
    0.2	-281.1754\\
    0.21	-289.6224\\
    0.22	-297.1574\\
    0.23	-304.2924\\
    0.24	-310.9069\\
    0.25	-317.2328\\
    0.26	-323.4926\\
    0.27	-329.8509\\
    0.28	-336.3627\\
    0.29	-343.2807\\
    0.3	-350.2353\\
    0.31	-356.7554\\
    0.32	-362.8491\\
    0.33	-368.6257\\
    0.34	-374.199\\
    0.35	-379.4297\\
    0.36	-384.3101\\
    0.37	-388.8588\\
    0.38	-393.1776\\
    0.39	-397.4182\\
    0.4	-401.5813\\
    0.41	-405.5826\\
    0.42	-409.3948\\
    0.43	-413.0888\\
    0.44	-416.8753\\
    0.45	-420.8796\\
    0.46	-424.7357\\
    0.47	-428.4268\\
    0.48	-432.0186\\
    0.49	-435.5178\\
    0.5	-438.8756\\
    0.5	-454.9211\\
    0.49	-453.376\\
    0.48	-451.8349\\
    0.47	-450.2567\\
    0.46	-448.6004\\
    0.45	-446.8452\\
    0.44	-444.9312\\
    0.43	-442.6941\\
    0.42	-440.1296\\
    0.41	-437.2525\\
    0.4	-434.0694\\
    0.39	-430.4811\\
    0.38	-426.4483\\
    0.37	-422.0227\\
    0.36	-417.2117\\
    0.35	-411.8991\\
    0.34	-406.0381\\
    0.33	-400.1787\\
    0.32	-394.0172\\
    0.31	-387.4704\\
    0.3	-380.4043\\
    0.29	-373.1074\\
    0.28	-366.1196\\
    0.27	-358.9397\\
    0.26	-351.6904\\
    0.25	-344.3686\\
    0.24	-336.8894\\
    0.23	-329.5743\\
    0.22	-322.5712\\
    0.21	-316.1861\\
    0.2	-310.1142\\
    0.19	-303.9808\\
    0.18	-297.7527\\
    0.17	-291.1069\\
    0.16	-283.9745\\
    0.15	-276.2709\\
    0.14	-268.1744\\
    0.13	-259.8943\\
    0.12	-250.8909\\
    0.11	-240.5869\\
    0.1	-228.421\\
    0.09	-212.7487\\
    0.08	-193.3299\\
    0.07	-175.4316\\
    0.06	-162.0904\\
    0.05	-149.0115\\
    0.04	-134.3478\\
    0.03	-114.6209\\
    0.02	-64.1822\\
    0.01	-30.0944\\
    0	-29.1166\\
  }--cycle;

\addplot [plotstyle4]
table[row sep=crcr]{%
    0	-25.6341\\
    0.01	-26.8334\\
    0.02	-45.0842\\
    0.03	-76.0299\\
    0.04	-92.4058\\
    0.05	-107.7287\\
    0.06	-122.7816\\
    0.07	-138.224\\
    0.08	-155.6228\\
    0.09	-172.6404\\
    0.1	-187.6958\\
    0.11	-201.5228\\
    0.12	-214.1423\\
    0.13	-226.3645\\
    0.14	-239.0391\\
    0.15	-251.0835\\
    0.16	-261.8264\\
    0.17	-271.3508\\
    0.18	-280.123\\
    0.19	-288.1163\\
    0.2	-295.6448\\
    0.21	-302.9043\\
    0.22	-309.8643\\
    0.23	-316.9333\\
    0.24	-323.8982\\
    0.25	-330.8007\\
    0.26	-337.5915\\
    0.27	-344.3953\\
    0.28	-351.2411\\
    0.29	-358.1941\\
    0.3	-365.3198\\
    0.31	-372.1129\\
    0.32	-378.4331\\
    0.33	-384.4022\\
    0.34	-390.1186\\
    0.35	-395.6644\\
    0.36	-400.7609\\
    0.37	-405.4407\\
    0.38	-409.813\\
    0.39	-413.9496\\
    0.4	-417.8253\\
    0.41	-421.4176\\
    0.42	-424.7622\\
    0.43	-427.8915\\
    0.44	-430.9032\\
    0.45	-433.8624\\
    0.46	-436.668\\
    0.47	-439.3418\\
    0.48	-441.9267\\
    0.49	-444.4469\\
    0.5	-446.8984\\
  };
% \addlegendentry{Naive}


\addplot[plotstyle5]
table[row sep=crcr] {%
    x	y\\
    0	-23.2861\\
    0.01	-10.798\\
    0.02	-24.0535\\
    0.03	-49.758\\
    0.04	-74.2254\\
    0.05	-94.1096\\
    0.06	-110.1728\\
    0.07	-125.2009\\
    0.08	-140.0916\\
    0.09	-154.3435\\
    0.1	-168.6658\\
    0.11	-183.8704\\
    0.12	-200.2333\\
    0.13	-217.6703\\
    0.14	-233.6603\\
    0.15	-248.0366\\
    0.16	-258.0915\\
    0.17	-265.9039\\
    0.18	-272.5977\\
    0.19	-278.7453\\
    0.2	-284.6174\\
    0.21	-290.455\\
    0.22	-296.3415\\
    0.23	-302.0605\\
    0.24	-307.7373\\
    0.25	-313.3108\\
    0.26	-318.8633\\
    0.27	-324.5606\\
    0.28	-330.601\\
    0.29	-336.342\\
    0.3	-341.722\\
    0.31	-346.7645\\
    0.32	-351.5462\\
    0.33	-356.0536\\
    0.34	-360.4022\\
    0.35	-364.6649\\
    0.36	-368.8039\\
    0.37	-372.6381\\
    0.38	-376.2664\\
    0.39	-379.6922\\
    0.4	-382.9352\\
    0.41	-386.0026\\
    0.42	-388.9548\\
    0.43	-391.8504\\
    0.44	-394.6527\\
    0.45	-397.3363\\
    0.46	-399.9218\\
    0.47	-402.453\\
    0.48	-404.9141\\
    0.49	-407.3168\\
    0.5	-409.686\\
    0.5	-490.7726\\
    0.49	-487.9209\\
    0.48	-485.0742\\
    0.47	-482.2153\\
    0.46	-479.3286\\
    0.45	-476.4194\\
    0.44	-473.4523\\
    0.43	-470.4375\\
    0.42	-467.3673\\
    0.41	-464.2429\\
    0.4	-461.0758\\
    0.39	-457.8956\\
    0.38	-454.6129\\
    0.37	-451.1713\\
    0.36	-447.5932\\
    0.35	-444.0268\\
    0.34	-440.2524\\
    0.33	-436.2443\\
    0.32	-431.891\\
    0.31	-427.1496\\
    0.3	-421.9381\\
    0.29	-416.6495\\
    0.28	-411.5714\\
    0.27	-406.3565\\
    0.26	-401.0142\\
    0.25	-395.6185\\
    0.24	-389.8356\\
    0.23	-384.0156\\
    0.22	-378.0479\\
    0.21	-371.5738\\
    0.2	-364.6324\\
    0.19	-357.3189\\
    0.18	-349.0642\\
    0.17	-339.4528\\
    0.16	-329.2172\\
    0.15	-318.3931\\
    0.14	-307.2816\\
    0.13	-297.588\\
    0.12	-287.4432\\
    0.11	-274.9558\\
    0.1	-261.6699\\
    0.09	-246.2242\\
    0.08	-230.6999\\
    0.07	-215.2355\\
    0.06	-197.875\\
    0.05	-177.16\\
    0.04	-150.7144\\
    0.03	-128.184\\
    0.02	-99.6328\\
    0.01	-79.6914\\
    0	-27.9803\\
  }--cycle;

\addplot [plotstyle6]
table[row sep=crcr]{%
    0	-25.6332\\
    0.01	-45.2447\\
    0.02	-61.8431\\
    0.03	-88.971\\
    0.04	-112.4699\\
    0.05	-135.6348\\
    0.06	-154.0239\\
    0.07	-170.2182\\
    0.08	-185.3957\\
    0.09	-200.2839\\
    0.1	-215.1679\\
    0.11	-229.4131\\
    0.12	-243.8383\\
    0.13	-257.6292\\
    0.14	-270.471\\
    0.15	-283.2148\\
    0.16	-293.6544\\
    0.17	-302.6784\\
    0.18	-310.8309\\
    0.19	-318.0321\\
    0.2	-324.6249\\
    0.21	-331.0144\\
    0.22	-337.1947\\
    0.23	-343.0381\\
    0.24	-348.7864\\
    0.25	-354.4646\\
    0.26	-359.9387\\
    0.27	-365.4585\\
    0.28	-371.0862\\
    0.29	-376.4958\\
    0.3	-381.83\\
    0.31	-386.9571\\
    0.32	-391.7186\\
    0.33	-396.1489\\
    0.34	-400.3273\\
    0.35	-404.3459\\
    0.36	-408.1985\\
    0.37	-411.9047\\
    0.38	-415.4396\\
    0.39	-418.7939\\
    0.4	-422.0055\\
    0.41	-425.1228\\
    0.42	-428.161\\
    0.43	-431.1439\\
    0.44	-434.0525\\
    0.45	-436.8778\\
    0.46	-439.6252\\
    0.47	-442.3341\\
    0.48	-444.9942\\
    0.49	-447.6188\\
    0.5	-450.2293\\
  };
% \addlegendentry{Grad}

\addplot[plotstyle13]
table[row sep=crcr] {%
x	y\\
0	-24.4292\\
0.05	-45.3092\\
0.1	-148.0993\\
0.15	-208.9855\\
0.2	-264.4905\\
0.25	-313.3287\\
0.3	-360.6652\\
0.35	-401.2404\\
0.4	-434.837\\
0.45	-462.732\\
0.5	-488.5261\\
0.5	-528.4192\\
0.45	-502.1144\\
0.4	-473.1844\\
0.35	-439.9837\\
0.3	-401.4558\\
0.25	-354.4793\\
0.2	-299.6238\\
0.15	-246.8534\\
0.1	-183.1683\\
0.05	-108.9217\\
0	-25.3607\\
}--cycle;


\addplot [plotstyle14]
  table[row sep=crcr]{%
0	-24.895\\
0.05	-77.1154\\
0.1	-165.6338\\
0.15	-227.9194\\
0.2	-282.0571\\
0.25	-333.904\\
0.3	-381.0605\\
0.35	-420.612\\
0.4	-454.0107\\
0.45	-482.4232\\
0.5	-508.4726\\
};


\addplot[plotstyle7]
table[row sep=crcr] {%
    x	y\\
    0	-28.9591\\
    0.01	-29.351\\
    0.02	-29.7616\\
    0.03	-30.1986\\
    0.04	-30.6791\\
    0.05	-31.1852\\
    0.06	-31.6999\\
    0.07	-32.2885\\
    0.08	-33.1051\\
    0.09	-34.1598\\
    0.1	-35.3495\\
    0.11	-36.8447\\
    0.12	-38.3538\\
    0.13	-39.8526\\
    0.14	-41.3971\\
    0.15	-42.9005\\
    0.16	-44.3129\\
    0.17	-45.871\\
    0.18	-47.5156\\
    0.19	-49.2887\\
    0.2	-51.2741\\
    0.21	-53.2752\\
    0.22	-55.3264\\
    0.23	-57.4831\\
    0.24	-59.7718\\
    0.25	-62.1233\\
    0.26	-64.4546\\
    0.27	-66.8701\\
    0.28	-69.2705\\
    0.29	-71.8676\\
    0.3	-74.5654\\
    0.31	-77.2604\\
    0.32	-79.9847\\
    0.33	-82.7102\\
    0.34	-85.4354\\
    0.35	-88.2056\\
    0.36	-90.9586\\
    0.37	-93.6976\\
    0.38	-96.493\\
    0.39	-99.2709\\
    0.4	-102.0732\\
    0.41	-104.8804\\
    0.42	-107.7248\\
    0.43	-110.5762\\
    0.44	-113.4443\\
    0.45	-116.3116\\
    0.46	-119.199\\
    0.47	-122.0808\\
    0.48	-124.9169\\
    0.49	-127.7529\\
    0.5	-130.5926\\
    0.5	-206.4197\\
    0.49	-202.698\\
    0.48	-199.0461\\
    0.47	-195.3185\\
    0.46	-191.488\\
    0.45	-187.5347\\
    0.44	-183.4651\\
    0.43	-179.4175\\
    0.42	-175.4437\\
    0.41	-171.4224\\
    0.4	-167.435\\
    0.39	-163.3876\\
    0.38	-159.3631\\
    0.37	-155.2565\\
    0.36	-151.0827\\
    0.35	-146.8523\\
    0.34	-142.6352\\
    0.33	-138.4266\\
    0.32	-134.1301\\
    0.31	-129.6915\\
    0.3	-125.4029\\
    0.29	-121.0372\\
    0.28	-116.7008\\
    0.27	-112.4255\\
    0.26	-108.0729\\
    0.25	-103.6892\\
    0.24	-99.451\\
    0.23	-95.1895\\
    0.22	-90.9001\\
    0.21	-86.6074\\
    0.2	-82.2964\\
    0.19	-77.955\\
    0.18	-73.634\\
    0.17	-69.3583\\
    0.16	-65.2199\\
    0.15	-61.3793\\
    0.14	-58.0209\\
    0.13	-55.0835\\
    0.12	-52.477\\
    0.11	-50.2643\\
    0.1	-48.3015\\
    0.09	-46.5412\\
    0.08	-45.188\\
    0.07	-44.1553\\
    0.06	-43.2515\\
    0.05	-42.4557\\
    0.04	-41.8444\\
    0.03	-41.3225\\
    0.02	-40.8493\\
    0.01	-40.416\\
    0	-40.0159\\
  }--cycle;

\addplot [plotstyle8]
table[row sep=crcr]{%
    0	-34.4875\\
    0.01	-34.8835\\
    0.02	-35.3055\\
    0.03	-35.7606\\
    0.04	-36.2617\\
    0.05	-36.8204\\
    0.06	-37.4757\\
    0.07	-38.2219\\
    0.08	-39.1466\\
    0.09	-40.3505\\
    0.1	-41.8255\\
    0.11	-43.5545\\
    0.12	-45.4154\\
    0.13	-47.468\\
    0.14	-49.709\\
    0.15	-52.1399\\
    0.16	-54.7664\\
    0.17	-57.6146\\
    0.18	-60.5748\\
    0.19	-63.6219\\
    0.2	-66.7853\\
    0.21	-69.9413\\
    0.22	-73.1132\\
    0.23	-76.3363\\
    0.24	-79.6114\\
    0.25	-82.9063\\
    0.26	-86.2637\\
    0.27	-89.6478\\
    0.28	-92.9857\\
    0.29	-96.4524\\
    0.3	-99.9841\\
    0.31	-103.476\\
    0.32	-107.0574\\
    0.33	-110.5684\\
    0.34	-114.0353\\
    0.35	-117.529\\
    0.36	-121.0207\\
    0.37	-124.4771\\
    0.38	-127.9281\\
    0.39	-131.3292\\
    0.4	-134.7541\\
    0.41	-138.1514\\
    0.42	-141.5843\\
    0.43	-144.9969\\
    0.44	-148.4547\\
    0.45	-151.9231\\
    0.46	-155.3435\\
    0.47	-158.6996\\
    0.48	-161.9815\\
    0.49	-165.2254\\
    0.5	-168.5062\\
  };
% \addlegendentry{SA-PC}


\addplot[plotstyle9]
table[row sep=crcr] {%
    x	y\\
    0	-23.6296\\
    0.01	-24.0006\\
    0.02	-24.5572\\
    0.03	-20.0144\\
    0.04	-17.7568\\
    0.05	-17.9258\\
    0.06	-27.5703\\
    0.07	-38.554\\
    0.08	-48.1236\\
    0.09	-55.7197\\
    0.1	-62.5454\\
    0.11	-68.8264\\
    0.12	-75.0604\\
    0.13	-81.4504\\
    0.14	-87.8012\\
    0.15	-94.1873\\
    0.16	-100.7933\\
    0.17	-107.7636\\
    0.18	-114.5901\\
    0.19	-121.4147\\
    0.2	-128.2434\\
    0.21	-135.1883\\
    0.22	-142.1919\\
    0.23	-149.1677\\
    0.24	-156.3251\\
    0.25	-163.1407\\
    0.26	-170.2149\\
    0.27	-177.4894\\
    0.28	-184.6513\\
    0.29	-192.3598\\
    0.3	-199.5035\\
    0.31	-206.5169\\
    0.32	-213.1604\\
    0.33	-219.4621\\
    0.34	-225.8391\\
    0.35	-232.3876\\
    0.36	-238.5198\\
    0.37	-244.3174\\
    0.38	-249.925\\
    0.39	-255.3307\\
    0.4	-260.5714\\
    0.41	-265.748\\
    0.42	-270.8677\\
    0.43	-275.8325\\
    0.44	-280.5332\\
    0.45	-285.0073\\
    0.46	-289.398\\
    0.47	-293.6942\\
    0.48	-297.8463\\
    0.49	-301.9299\\
    0.5	-306.0933\\
    0.5	-417.5129\\
    0.49	-414.2836\\
    0.48	-410.7995\\
    0.47	-407.1316\\
    0.46	-403.3778\\
    0.45	-399.5967\\
    0.44	-395.605\\
    0.43	-391.5213\\
    0.42	-387.243\\
    0.41	-382.7915\\
    0.4	-378.0847\\
    0.39	-373.2356\\
    0.38	-368.0986\\
    0.37	-362.7442\\
    0.36	-357.0983\\
    0.35	-351.3296\\
    0.34	-345.2408\\
    0.33	-339.0614\\
    0.32	-332.8775\\
    0.31	-326.3806\\
    0.3	-319.743\\
    0.29	-313.2246\\
    0.28	-306.366\\
    0.27	-299.476\\
    0.26	-292.2947\\
    0.25	-284.7982\\
    0.24	-277.3367\\
    0.23	-270.2457\\
    0.22	-262.8378\\
    0.21	-255.0404\\
    0.2	-246.9711\\
    0.19	-238.2081\\
    0.18	-229.0688\\
    0.17	-219.3842\\
    0.16	-210.0579\\
    0.15	-200.8584\\
    0.14	-191.5072\\
    0.13	-181.3919\\
    0.12	-171.6938\\
    0.11	-162.0691\\
    0.1	-151.5761\\
    0.09	-139.656\\
    0.08	-126.7522\\
    0.07	-112.3347\\
    0.06	-98.8393\\
    0.05	-85.2819\\
    0.04	-69.5368\\
    0.03	-49.5026\\
    0.02	-29.2172\\
    0.01	-28.7889\\
    0	-28.4249\\
  }--cycle;

\addplot [plotstyle10]
table[row sep=crcr]{%
    0	-26.0272\\
    0.01	-26.3947\\
    0.02	-26.8872\\
    0.03	-34.7585\\
    0.04	-43.6468\\
    0.05	-51.6039\\
    0.06	-63.2048\\
    0.07	-75.4443\\
    0.08	-87.4379\\
    0.09	-97.6878\\
    0.1	-107.0608\\
    0.11	-115.4477\\
    0.12	-123.3771\\
    0.13	-131.4211\\
    0.14	-139.6542\\
    0.15	-147.5228\\
    0.16	-155.4256\\
    0.17	-163.5739\\
    0.18	-171.8294\\
    0.19	-179.8114\\
    0.2	-187.6073\\
    0.21	-195.1143\\
    0.22	-202.5148\\
    0.23	-209.7067\\
    0.24	-216.8309\\
    0.25	-223.9695\\
    0.26	-231.2548\\
    0.27	-238.4827\\
    0.28	-245.5086\\
    0.29	-252.7922\\
    0.3	-259.6233\\
    0.31	-266.4488\\
    0.32	-273.0189\\
    0.33	-279.2617\\
    0.34	-285.54\\
    0.35	-291.8586\\
    0.36	-297.809\\
    0.37	-303.5308\\
    0.38	-309.0118\\
    0.39	-314.2832\\
    0.4	-319.328\\
    0.41	-324.2697\\
    0.42	-329.0554\\
    0.43	-333.6769\\
    0.44	-338.0691\\
    0.45	-342.302\\
    0.46	-346.3879\\
    0.47	-350.4129\\
    0.48	-354.3229\\
    0.49	-358.1068\\
    0.5	-361.8031\\
  };
% \addlegendentry{SA-SC $\omega = 0$}


\addplot[plotstyle11]
table[row sep=crcr] {%
    x	y\\
    0	-24.0441\\
    0.01	-24.3962\\
    0.02	-24.7733\\
    0.03	-25.1692\\
    0.04	-25.5822\\
    0.05	-25.9994\\
    0.06	-26.4517\\
    0.07	-26.9735\\
    0.08	-27.5684\\
    0.09	-28.2309\\
    0.1	-28.9639\\
    0.11	-29.7261\\
    0.12	-30.4614\\
    0.13	-31.2954\\
    0.14	-32.8375\\
    0.15	-35.3856\\
    0.16	-39.2307\\
    0.17	-44.2684\\
    0.18	-50.5249\\
    0.19	-57.4389\\
    0.2	-64.6948\\
    0.21	-72.302\\
    0.22	-81.8484\\
    0.23	-92.2518\\
    0.24	-101.605\\
    0.25	-110.0635\\
    0.26	-118.1691\\
    0.27	-127.2398\\
    0.28	-136.7613\\
    0.29	-146.0594\\
    0.3	-154.8996\\
    0.31	-163.4372\\
    0.32	-171.5316\\
    0.33	-179.9573\\
    0.34	-187.965\\
    0.35	-195.8921\\
    0.36	-203.6606\\
    0.37	-210.9625\\
    0.38	-218.0292\\
    0.39	-225.267\\
    0.4	-232.1557\\
    0.41	-238.7635\\
    0.42	-245.2345\\
    0.43	-251.6708\\
    0.44	-257.9448\\
    0.45	-263.9932\\
    0.46	-269.7856\\
    0.47	-275.4725\\
    0.48	-281.0929\\
    0.49	-286.8267\\
    0.5	-292.3485\\
    0.5	-332.7094\\
    0.49	-327.8018\\
    0.48	-322.8634\\
    0.47	-317.7742\\
    0.46	-312.487\\
    0.45	-307.1907\\
    0.44	-301.7057\\
    0.43	-295.9809\\
    0.42	-289.9469\\
    0.41	-283.6936\\
    0.4	-277.4203\\
    0.39	-271.0174\\
    0.38	-264.3054\\
    0.37	-257.1644\\
    0.36	-249.8165\\
    0.35	-242.5214\\
    0.34	-234.7163\\
    0.33	-226.6452\\
    0.32	-218.4369\\
    0.31	-210.1668\\
    0.3	-201.5438\\
    0.29	-192.3885\\
    0.28	-183.4067\\
    0.27	-174.1136\\
    0.26	-164.1991\\
    0.25	-153.2031\\
    0.24	-141.6387\\
    0.23	-128.6495\\
    0.22	-116.2757\\
    0.21	-107.0193\\
    0.2	-98.3308\\
    0.19	-90.6657\\
    0.18	-83.2913\\
    0.17	-75.9435\\
    0.16	-68.3965\\
    0.15	-60.9026\\
    0.14	-53.598\\
    0.13	-46.4396\\
    0.12	-40.5021\\
    0.11	-36.8125\\
    0.1	-34.6003\\
    0.09	-33.0603\\
    0.08	-31.8965\\
    0.07	-31.0134\\
    0.06	-30.2413\\
    0.05	-29.5257\\
    0.04	-28.8984\\
    0.03	-28.3841\\
    0.02	-27.9442\\
    0.01	-27.5366\\
    0	-27.1492\\
  }--cycle;

\addplot [plotstyle12]
table[row sep=crcr]{%
    0	-25.5967\\
    0.01	-25.9664\\
    0.02	-26.3587\\
    0.03	-26.7766\\
    0.04	-27.2403\\
    0.05	-27.7625\\
    0.06	-28.3465\\
    0.07	-28.9935\\
    0.08	-29.7325\\
    0.09	-30.6456\\
    0.1	-31.7821\\
    0.11	-33.2693\\
    0.12	-35.4818\\
    0.13	-38.8675\\
    0.14	-43.2177\\
    0.15	-48.1441\\
    0.16	-53.8136\\
    0.17	-60.106\\
    0.18	-66.9081\\
    0.19	-74.0523\\
    0.2	-81.5128\\
    0.21	-89.6606\\
    0.22	-99.0621\\
    0.23	-110.4507\\
    0.24	-121.6218\\
    0.25	-131.6333\\
    0.26	-141.1841\\
    0.27	-150.6767\\
    0.28	-160.084\\
    0.29	-169.2239\\
    0.3	-178.2217\\
    0.31	-186.802\\
    0.32	-194.9843\\
    0.33	-203.3013\\
    0.34	-211.3407\\
    0.35	-219.2068\\
    0.36	-226.7385\\
    0.37	-234.0635\\
    0.38	-241.1673\\
    0.39	-248.1422\\
    0.4	-254.788\\
    0.41	-261.2285\\
    0.42	-267.5907\\
    0.43	-273.8258\\
    0.44	-279.8253\\
    0.45	-285.592\\
    0.46	-291.1363\\
    0.47	-296.6234\\
    0.48	-301.9782\\
    0.49	-307.3142\\
    0.5	-312.5289\\
  };
% \addlegendentry{SA-SC $\omega=0.5$}

==> figures/ResultsQuad1D/statisticalEvalAccVolLoss_12.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
0	-25.0304\\
0.05	-25.1021\\
0.1	-26.1172\\
0.15	-26.7683\\
0.2	-27.2367\\
0.25	-27.5003\\
0.3	-27.7875\\
0.35	-27.9519\\
0.4	-28.1769\\
0.45	-28.6104\\
0.5	-28.7671\\
0.5	-33.3382\\
0.45	-32.6706\\
0.4	-31.8098\\
0.35	-30.9592\\
0.3	-30.179\\
0.25	-29.4023\\
0.2	-28.8804\\
0.15	-28.7403\\
0.1	-28.6707\\
0.05	-28.4734\\
0	-28.426\\
}--cycle;
\addplot [plotstyle2]
  table[row sep=crcr]{%
0	-26.7282\\
0.05	-26.7878\\
0.1	-27.3939\\
0.15	-27.7543\\
0.2	-28.0586\\
0.25	-28.4513\\
0.3	-28.9832\\
0.35	-29.4555\\
0.4	-29.9934\\
0.45	-30.6405\\
0.5	-31.0527\\
};

\addplot[plotstyle3]
table[row sep=crcr] {%
x	y\\
0	-25.2272\\
0.05	-25.1546\\
0.1	-25.1076\\
0.15	-25.7185\\
0.2	-25.9489\\
0.25	-26.1455\\
0.3	-26.0145\\
0.35	-25.8524\\
0.4	-25.7866\\
0.45	-26.0702\\
0.5	-26.4431\\
0.5	-29.2903\\
0.45	-29.0158\\
0.4	-28.4699\\
0.35	-28.0592\\
0.3	-27.5999\\
0.25	-27.1465\\
0.2	-27.1064\\
0.15	-26.8661\\
0.1	-26.7524\\
0.05	-26.397\\
0	-26.4229\\
}--cycle;
\addplot [plotstyle4]
  table[row sep=crcr]{%
0	-25.825\\
0.05	-25.7758\\
0.1	-25.93\\
0.15	-26.2923\\
0.2	-26.5276\\
0.25	-26.646\\
0.3	-26.8072\\
0.35	-26.9558\\
0.4	-27.1283\\
0.45	-27.543\\
0.5	-27.8667\\
};

\addplot[plotstyle5]
table[row sep=crcr] {%
x	y\\
0	-24.9471\\
0.05	-24.8332\\
0.1	-25.4426\\
0.15	-25.9342\\
0.2	-26.1293\\
0.25	-26.0806\\
0.3	-26.0244\\
0.35	-26.0013\\
0.4	-25.9326\\
0.45	-26.0892\\
0.5	-26.0093\\
0.5	-29.7619\\
0.45	-29.2785\\
0.4	-28.7893\\
0.35	-28.3837\\
0.3	-27.9288\\
0.25	-27.6524\\
0.2	-27.3011\\
0.15	-26.7945\\
0.1	-26.6388\\
0.05	-26.6943\\
0	-26.9232\\
}--cycle;
\addplot [plotstyle6]
  table[row sep=crcr]{%
0	-25.9352\\
0.05	-25.7637\\
0.1	-26.0407\\
0.15	-26.3644\\
0.2	-26.7152\\
0.25	-26.8665\\
0.3	-26.9766\\
0.35	-27.1925\\
0.4	-27.3609\\
0.45	-27.6838\\
0.5	-27.8856\\
};

\addplot[plotstyle13]
table[row sep=crcr] {%
x	y\\
0	-25.2447\\
0.05	-24.6345\\
0.1	-24.5474\\
0.15	-25.0861\\
0.2	-25.1933\\
0.25	-25.4783\\
0.3	-25.7916\\
0.35	-25.9698\\
0.4	-26.2563\\
0.45	-26.821\\
0.5	-26.9538\\
0.5	-29.4412\\
0.45	-28.8408\\
0.4	-28.6069\\
0.35	-28.005\\
0.3	-27.6221\\
0.25	-27.1765\\
0.2	-26.8515\\
0.15	-26.2169\\
0.1	-26.3194\\
0.05	-26.2847\\
0	-26.1615\\
}--cycle;
\addplot [plotstyle14]
  table[row sep=crcr]{%
0	-25.7031\\
0.05	-25.4596\\
0.1	-25.4334\\
0.15	-25.6515\\
0.2	-26.0224\\
0.25	-26.3274\\
0.3	-26.7068\\
0.35	-26.9874\\
0.4	-27.4316\\
0.45	-27.8309\\
0.5	-28.1975\\
};

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
0	-27.332\\
0.05	-27.8208\\
0.1	-27.9218\\
0.15	-27.949\\
0.2	-27.7139\\
0.25	-27.4108\\
0.3	-27.1976\\
0.35	-27.6193\\
0.4	-27.7659\\
0.45	-28.0858\\
0.5	-28.5879\\
0.5	-32.3898\\
0.45	-31.6749\\
0.4	-31.0467\\
0.35	-30.4163\\
0.3	-29.9097\\
0.25	-29.682\\
0.2	-29.5204\\
0.15	-29.9027\\
0.1	-30.4752\\
0.05	-31.1611\\
0	-31.9565\\
}--cycle;
\addplot [plotstyle8]
  table[row sep=crcr]{%
0	-29.6443\\
0.05	-29.4909\\
0.1	-29.1985\\
0.15	-28.9259\\
0.2	-28.6172\\
0.25	-28.5464\\
0.3	-28.5536\\
0.35	-29.0178\\
0.4	-29.4063\\
0.45	-29.8803\\
0.5	-30.4889\\
};

\addplot[plotstyle9]
table[row sep=crcr] {%
x	y\\
0	-24.503\\
0.05	-24.3838\\
0.1	-24.519\\
0.15	-24.7374\\
0.2	-24.9437\\
0.25	-25.4298\\
0.3	-25.7145\\
0.35	-26.2813\\
0.4	-26.6071\\
0.45	-27.4596\\
0.5	-28.1961\\
0.5	-30.3999\\
0.45	-30.1078\\
0.4	-29.4718\\
0.35	-29.0549\\
0.3	-28.5661\\
0.25	-27.7495\\
0.2	-26.7531\\
0.15	-25.9748\\
0.1	-25.4023\\
0.05	-24.9732\\
0	-25.1957\\
}--cycle;
\addplot [plotstyle10]
  table[row sep=crcr]{%
0	-24.8493\\
0.05	-24.6785\\
0.1	-24.9606\\
0.15	-25.3561\\
0.2	-25.8484\\
0.25	-26.5896\\
0.3	-27.1403\\
0.35	-27.6681\\
0.4	-28.0395\\
0.45	-28.7837\\
0.5	-29.298\\
};

\addplot[plotstyle11]
table[row sep=crcr] {%
x	y\\
0	-24.5234\\
0.05	-24.32\\
0.1	-24.2722\\
0.15	-24.4824\\
0.2	-24.9702\\
0.25	-25.1561\\
0.3	-25.4388\\
0.35	-25.8967\\
0.4	-26.2373\\
0.45	-26.5433\\
0.5	-26.8525\\
0.5	-30.3859\\
0.45	-29.9507\\
0.4	-29.2985\\
0.35	-28.7076\\
0.3	-28.1456\\
0.25	-27.6751\\
0.2	-27.2123\\
0.15	-26.9369\\
0.1	-26.7971\\
0.05	-26.7803\\
0	-27.1175\\
}--cycle;
\addplot [plotstyle12]
  table[row sep=crcr]{%
0	-25.8204\\
0.05	-25.5502\\
0.1	-25.5347\\
0.15	-25.7097\\
0.2	-26.0913\\
0.25	-26.4156\\
0.3	-26.7922\\
0.35	-27.3022\\
0.4	-27.7679\\
0.45	-28.247\\
0.5	-28.6192\\
};


==> figures/ResultsQuad1D/statisticalEvalAccVolLoss_13.tikz <==
\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
0	-25.0304\\
0.05	-25.1043\\
0.1	-25.0574\\
0.15	-25.0119\\
0.2	-25.0302\\
0.25	-25.0788\\
0.3	-25.8395\\
0.35	-25.993\\
0.4	-25.9592\\
0.45	-26.0987\\
0.5	-26.3163\\
0.5	-30.9817\\
0.45	-30.3409\\
0.4	-29.9893\\
0.35	-29.7551\\
0.3	-29.6271\\
0.25	-28.9245\\
0.2	-28.7914\\
0.15	-28.6908\\
0.1	-28.6375\\
0.05	-28.5662\\
0	-28.426\\
}--cycle;
\addplot [plotstyle2]
  table[row sep=crcr]{%
0	-26.7282\\
0.05	-26.8352\\
0.1	-26.8474\\
0.15	-26.8513\\
0.2	-26.9108\\
0.25	-27.0017\\
0.3	-27.7333\\
0.35	-27.8741\\
0.4	-27.9742\\
0.45	-28.2198\\
0.5	-28.649\\
};

\addplot[plotstyle3]
table[row sep=crcr] {%
x	y\\
0	-25.2272\\
0.05	-25.2417\\
0.1	-25.2843\\
0.15	-25.4297\\
0.2	-25.6865\\
0.25	-26.0633\\
0.3	-25.6754\\
0.35	-25.6372\\
0.4	-26.0984\\
0.45	-26.6841\\
0.5	-27.0601\\
0.5	-29.9783\\
0.45	-29.6981\\
0.4	-29.3679\\
0.35	-28.9278\\
0.3	-28.6864\\
0.25	-26.4196\\
0.2	-26.3498\\
0.15	-26.3674\\
0.1	-26.3861\\
0.05	-26.4174\\
0	-26.4229\\
}--cycle;
\addplot [plotstyle4]
  table[row sep=crcr]{%
0	-25.825\\
0.05	-25.8295\\
0.1	-25.8352\\
0.15	-25.8986\\
0.2	-26.0181\\
0.25	-26.2415\\
0.3	-27.1809\\
0.35	-27.2825\\
0.4	-27.7331\\
0.45	-28.1911\\
0.5	-28.5192\\
};

\addplot[plotstyle5]
table[row sep=crcr] {%
x	y\\
0	-24.9471\\
0.05	-25.076\\
0.1	-25.2889\\
0.15	-25.4184\\
0.2	-25.3735\\
0.25	-25.4037\\
0.3	-25.8133\\
0.35	-25.9579\\
0.4	-25.9634\\
0.45	-26.1215\\
0.5	-26.4802\\
0.5	-29.3424\\
0.45	-29.0403\\
0.4	-28.873\\
0.35	-28.331\\
0.3	-27.9672\\
0.25	-28.0301\\
0.2	-28.0085\\
0.15	-27.8219\\
0.1	-27.4491\\
0.05	-27.1961\\
0	-26.9232\\
}--cycle;
\addplot [plotstyle6]
  table[row sep=crcr]{%
0	-25.9352\\
0.05	-26.1361\\
0.1	-26.369\\
0.15	-26.6201\\
0.2	-26.691\\
0.25	-26.7169\\
0.3	-26.8902\\
0.35	-27.1444\\
0.4	-27.4182\\
0.45	-27.5809\\
0.5	-27.9113\\
};

\addplot[plotstyle13]
table[row sep=crcr] {%
x	y\\
0	-25.2447\\
0.05	-25.2614\\
0.1	-25.2545\\
0.15	-25.3908\\
0.2	-25.3359\\
0.25	-25.4185\\
0.3	-25.5467\\
0.35	-25.6171\\
0.4	-25.7505\\
0.45	-25.9007\\
0.5	-26.0756\\
0.5	-28.4432\\
0.45	-28.3316\\
0.4	-28.0262\\
0.35	-27.7778\\
0.3	-27.2547\\
0.25	-27.0371\\
0.2	-26.7211\\
0.15	-26.256\\
0.1	-26.1544\\
0.05	-26.1566\\
0	-26.1615\\
}--cycle;
\addplot [plotstyle14]
  table[row sep=crcr]{%
0	-25.7031\\
0.05	-25.709\\
0.1	-25.7045\\
0.15	-25.8234\\
0.2	-26.0285\\
0.25	-26.2278\\
0.3	-26.4007\\
0.35	-26.6974\\
0.4	-26.8883\\
0.45	-27.1161\\
0.5	-27.2594\\
};

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
0	-27.332\\
0.05	-27.3172\\
0.1	-27.2701\\
0.15	-27.9068\\
0.2	-27.7058\\
0.25	-27.7672\\
0.3	-27.8618\\
0.35	-28.1816\\
0.4	-28.9848\\
0.45	-29.2509\\
0.5	-29.779\\
0.5	-32.3961\\
0.45	-32.2265\\
0.4	-32.101\\
0.35	-31.9771\\
0.3	-31.9248\\
0.25	-31.8862\\
0.2	-31.8431\\
0.15	-31.8731\\
0.1	-31.9532\\
0.05	-31.9529\\
0	-31.9565\\
}--cycle;
\addplot [plotstyle8]
  table[row sep=crcr]{%
0	-29.6443\\
0.05	-29.6351\\
0.1	-29.6117\\
0.15	-29.89\\
0.2	-29.7745\\
0.25	-29.8267\\
0.3	-29.8933\\
0.35	-30.0794\\
0.4	-30.5429\\
0.45	-30.7387\\
0.5	-31.0875\\
};

\addplot[plotstyle9]
table[row sep=crcr] {%
x	y\\
0	-24.503\\
0.05	-24.7369\\
0.1	-24.7368\\
0.15	-24.7682\\
0.2	-24.7749\\
0.25	-24.6903\\
0.3	-25.3614\\
0.35	-25.2075\\
0.4	-24.9929\\
0.45	-26.097\\
0.5	-26.0538\\
0.5	-28.11\\
0.45	-27.198\\
0.4	-27.108\\
0.35	-27.6421\\
0.3	-27.3567\\
0.25	-27.2627\\
0.2	-26.9003\\
0.15	-26.3742\\
0.1	-25.7768\\
0.05	-25.3909\\
0	-25.1957\\
}--cycle;
\addplot [plotstyle10]
  table[row sep=crcr]{%
0	-24.8493\\
0.05	-25.0639\\
0.1	-25.2568\\
0.15	-25.5712\\
0.2	-25.8376\\
0.25	-25.9765\\
0.3	-26.359\\
0.35	-26.4248\\
0.4	-26.0504\\
0.45	-26.6475\\
0.5	-27.0819\\
};

\addplot[plotstyle11]
table[row sep=crcr] {%
x	y\\
0	-24.5234\\
0.05	-24.4792\\
0.1	-24.5796\\
0.15	-24.8667\\
0.2	-25.1218\\
0.25	-25.3648\\
0.3	-25.2329\\
0.35	-26.4622\\
0.4	-26.7245\\
0.45	-27.2234\\
0.5	-27.5586\\
0.5	-29.901\\
0.45	-29.4334\\
0.4	-28.9692\\
0.35	-28.4564\\
0.3	-28.7065\\
0.25	-28.2386\\
0.2	-27.9435\\
0.15	-27.5633\\
0.1	-27.3293\\
0.05	-27.2093\\
0	-27.1175\\
}--cycle;
\addplot [plotstyle12]
  table[row sep=crcr]{%
0	-25.8204\\
0.05	-25.8442\\
0.1	-25.9544\\
0.15	-26.215\\
0.2	-26.5326\\
0.25	-26.8017\\
0.3	-26.9697\\
0.35	-27.4593\\
0.4	-27.8469\\
0.45	-28.3284\\
0.5	-28.7298\\
};

==> figures/ResultsQuad1D/statisticalEvalAccVolLoss_21.tikz <==
% This file was created by matlab2tikz.
%
\addplot[plotstyle1]
table[row sep=crcr] {%
    x	y\\
    0	-15.7519\\
    0.001	-100\\
    0	-25.7752\\
  }--cycle;

\addplot [plotstyle2]
table[row sep=crcr]{%
    0	-20.7636\\
    0.001	-100\\
    0.1	-100\\
  };
%\addlegendentry{PA-PC}


\addplot[plotstyle3]
table[row sep=crcr] {%
    x	y\\
    0	-17.7398\\
    0.001	-17.8259\\
    0.002	-17.9052\\
    0.003	-100\\
    0.002	-46.4778\\
    0.001	-46.2866\\
    0	-46.1374\\
  }--cycle;

\addplot [plotstyle4]
table[row sep=crcr]{%
    0	-31.9386\\
    0.001	-32.0562\\
    0.002	-32.1915\\
    0.003	-100\\
    0.1	-100\\
  };
%\addlegendentry{Naive}


\addplot[plotstyle5]
table[row sep=crcr] {%
    x	y\\
    0	-19.2577\\
    0.001	-100\\
    0	-28.3812\\
  }--cycle;

\addplot [plotstyle6]
table[row sep=crcr]{%
    0	-23.8194\\
    0.001	-100\\
    0.1	-100\\
  };
%\addlegendentry{Grad}

\addplot[plotstyle13]
table[row sep=crcr] {%
x	y\\
0	-17.1434\\
0.01	-18.0485\\
0.015	-80\\
0.015	-120\\
0.01	-22.4515\\
0	-20.3008\\
}--cycle;

\addplot [plotstyle14]
  table[row sep=crcr]{%
0	-18.7221\\
0.01	-20.25\\
0.015	-100\\
};



\addplot[plotstyle7]
table[row sep=crcr] {%
    x	y\\
    0	-15.9728\\
    0.001	-16.0292\\
    0.002	-16.0858\\
    0.004	-16.1992\\
    0.006	-16.3132\\
    0.007	-16.3704\\
    0.008	-16.4278\\
    0.009	-16.4855\\
    0.01	-16.5435\\
    0.011	-16.6018\\
    0.012	-16.6606\\
    0.013	-16.7198\\
    0.014	-16.7792\\
    0.015	-16.8388\\
    0.016	-16.8988\\
    0.017	-16.9591\\
    0.018	-17.0199\\
    0.019	-17.0808\\
    0.02	-17.142\\
    0.021	-17.2033\\
    0.022	-17.2656\\
    0.023	-17.3289\\
    0.024	-17.3927\\
    0.025	-17.4569\\
    0.026	-17.5213\\
    0.027	-17.5858\\
    0.028	-17.6511\\
    0.029	-17.717\\
    0.03	-17.7832\\
    0.031	-17.8499\\
    0.032	-17.917\\
    0.033	-17.9846\\
    0.034	-18.0528\\
    0.035	-18.1214\\
    0.036	-18.1904\\
    0.037	-18.26\\
    0.038	-18.3301\\
    0.039	-18.4006\\
    0.04	-18.4716\\
    0.041	-18.5431\\
    0.042	-18.6153\\
    0.043	-18.689\\
    0.044	-18.7644\\
    0.045	-18.8404\\
    0.046	-18.917\\
    0.047	-18.9942\\
    0.048	-19.072\\
    0.049	-19.1559\\
    0.05	-19.2435\\
    0.051	-19.3325\\
    0.052	-19.4229\\
    0.053	-19.5142\\
    0.054	-19.6064\\
    0.055	-19.7005\\
    0.056	-19.7958\\
    0.057	-19.8925\\
    0.058	-19.9903\\
    0.059	-20.0899\\
    0.06	-20.1917\\
    0.061	-20.295\\
    0.062	-20.4009\\
    0.063	-20.5112\\
    0.064	-20.6248\\
    0.065	-20.7408\\
    0.066	-20.8601\\
    0.067	-20.9814\\
    0.068	-21.1062\\
    0.069	-21.2342\\
    0.07	-21.3659\\
    0.071	-21.5025\\
    0.072	-21.6446\\
    0.073	-21.7915\\
    0.074	-21.9441\\
    0.075	-22.1044\\
    0.076	-22.2734\\
    0.077	-22.4513\\
    0.078	-22.6388\\
    0.079	-22.8366\\
    0.08	-23.0482\\
    0.081	-23.273\\
    0.082	-23.509\\
    0.083	-23.743\\
    0.084	-23.9574\\
    0.085	-24.111\\
    0.086	-24.1461\\
    0.087	-23.9099\\
    0.088	-22.9678\\
    0.089	-18.2839\\
    0.09	-11.0519\\
    0.091	-7.0892\\
    0.092	-100\\
    0.091	-90.4757\\
    0.09	-77.5348\\
    0.089	-56.2441\\
    0.088	-41.5851\\
    0.087	-37.0563\\
    0.086	-34.5789\\
    0.085	-32.9942\\
    0.084	-31.8524\\
    0.083	-31.0317\\
    0.082	-30.3975\\
    0.081	-29.8835\\
    0.08	-29.4637\\
    0.079	-29.1036\\
    0.078	-28.7899\\
    0.077	-28.5045\\
    0.076	-28.2441\\
    0.075	-28.0024\\
    0.074	-27.776\\
    0.073	-27.5635\\
    0.072	-27.3623\\
    0.071	-27.1701\\
    0.07	-26.9853\\
    0.069	-26.8081\\
    0.068	-26.638\\
    0.067	-26.4735\\
    0.066	-26.3147\\
    0.065	-26.1605\\
    0.064	-26.0127\\
    0.063	-25.8698\\
    0.062	-25.7304\\
    0.061	-25.5952\\
    0.06	-25.4643\\
    0.059	-25.3369\\
    0.058	-25.2131\\
    0.057	-25.0914\\
    0.056	-24.9724\\
    0.055	-24.856\\
    0.054	-24.7415\\
    0.053	-24.6284\\
    0.052	-24.5178\\
    0.051	-24.4095\\
    0.05	-24.3026\\
    0.049	-24.197\\
    0.048	-24.0936\\
    0.047	-23.991\\
    0.046	-23.8903\\
    0.045	-23.7915\\
    0.044	-23.6946\\
    0.043	-23.5992\\
    0.042	-23.5052\\
    0.041	-23.4122\\
    0.04	-23.3208\\
    0.039	-23.2307\\
    0.038	-23.1415\\
    0.037	-23.0539\\
    0.036	-22.9685\\
    0.035	-22.8842\\
    0.034	-22.801\\
    0.033	-22.7191\\
    0.032	-22.6381\\
    0.031	-22.5581\\
    0.03	-22.4792\\
    0.029	-22.4009\\
    0.028	-22.3237\\
    0.027	-22.2472\\
    0.026	-22.1716\\
    0.025	-22.0971\\
    0.024	-22.0234\\
    0.023	-21.9502\\
    0.022	-21.8777\\
    0.021	-21.8054\\
    0.02	-21.7333\\
    0.019	-21.6619\\
    0.018	-21.591\\
    0.017	-21.5207\\
    0.016	-21.451\\
    0.015	-21.3819\\
    0.014	-21.3132\\
    0.013	-21.2451\\
    0.012	-21.1774\\
    0.011	-21.1101\\
    0.01	-21.0433\\
    0.009	-20.9771\\
    0.008	-20.9113\\
    0.007	-20.8458\\
    0.006	-20.7808\\
    0.005	-20.7161\\
    0.004	-20.6517\\
    0.003	-20.5877\\
    0.002	-20.5241\\
    0.001	-20.4606\\
    0	-20.3974\\
  }--cycle;

\addplot [plotstyle8]
table[row sep=crcr]{%
    0	-18.1851\\
    0.001	-18.2449\\
    0.002	-18.3049\\
    0.003	-18.3651\\
    0.004	-18.4255\\
    0.005	-18.4861\\
    0.006	-18.547\\
    0.007	-18.6081\\
    0.008	-18.6696\\
    0.009	-18.7313\\
    0.01	-18.7934\\
    0.011	-18.856\\
    0.012	-18.919\\
    0.013	-18.9825\\
    0.014	-19.0462\\
    0.015	-19.1104\\
    0.016	-19.1749\\
    0.017	-19.2399\\
    0.018	-19.3055\\
    0.019	-19.3714\\
    0.02	-19.4377\\
    0.021	-19.5043\\
    0.022	-19.5716\\
    0.023	-19.6395\\
    0.024	-19.7081\\
    0.025	-19.777\\
    0.026	-19.8464\\
    0.027	-19.9165\\
    0.028	-19.9874\\
    0.029	-20.059\\
    0.03	-20.1312\\
    0.031	-20.204\\
    0.032	-20.2775\\
    0.033	-20.3519\\
    0.034	-20.4269\\
    0.035	-20.5028\\
    0.036	-20.5794\\
    0.037	-20.6569\\
    0.038	-20.7358\\
    0.039	-20.8157\\
    0.04	-20.8962\\
    0.041	-20.9776\\
    0.042	-21.0603\\
    0.043	-21.1441\\
    0.044	-21.2295\\
    0.045	-21.3159\\
    0.046	-21.4037\\
    0.047	-21.4926\\
    0.048	-21.5828\\
    0.049	-21.6765\\
    0.05	-21.773\\
    0.051	-21.871\\
    0.052	-21.9704\\
    0.053	-22.0713\\
    0.054	-22.174\\
    0.055	-22.2783\\
    0.056	-22.3841\\
    0.057	-22.492\\
    0.058	-22.6017\\
    0.059	-22.7134\\
    0.06	-22.828\\
    0.061	-22.9451\\
    0.062	-23.0657\\
    0.063	-23.1905\\
    0.064	-23.3188\\
    0.065	-23.4507\\
    0.066	-23.5874\\
    0.067	-23.7274\\
    0.068	-23.8721\\
    0.069	-24.0211\\
    0.07	-24.1756\\
    0.071	-24.3363\\
    0.072	-24.5034\\
    0.073	-24.6775\\
    0.074	-24.8601\\
    0.075	-25.0534\\
    0.076	-25.2587\\
    0.077	-25.4779\\
    0.078	-25.7143\\
    0.079	-25.9701\\
    0.08	-26.256\\
    0.081	-26.5782\\
    0.082	-26.9532\\
    0.083	-27.3874\\
    0.084	-27.9049\\
    0.085	-28.5526\\
    0.086	-29.3625\\
    0.087	-30.4831\\
    0.088	-32.2764\\
    0.089	-37.264\\
    0.09	-44.2934\\
    0.091	-48.7824\\
    0.092	-100\\
    0.1	-100\\
  };
%\addlegendentry{SA-PC}


\addplot[plotstyle9]
table[row sep=crcr] {%
    x	y\\
    0	-11.6866\\
    0.004 -11.7273\\
    0.01	-11.6867\\
    0.012 -11.6505\\
    0.014 -11.555\\
    0.016 -11.4575\\
    0.018 -11.168
    0.02	-10.7422\\
    0.022 -10.1272\\
    0.024 -9.163\\
    0.026 -6.96802\\
    0.03	13.5597\\
    0.04	-100\\
    0.03	-100.\\
    0.026 -52.1259\\
    0.024 -45.5823\\
    0.022 -42.2539\\
    0.02	-39.999\\
    0.018 -38.275\\
    0.016 -36.9358\\
    0.014 -35.9484\\
    0.012 -35.1716\\
    0.01	-34.4864\\
    0.004 -32.8997\\
    0	-32.0463\\
  }--cycle;

\addplot [plotstyle10]
table[row sep=crcr]{%
    00	-21.8664\\
    0.004 -22.3135\\
    0.01	-23.0865\\
    0.012 -23.4111\\
    0.014 -23.7517\\
    0.016 -24.1966\\
    0.018 -24.7215\\
    0.02	-25.3706\\
    0.022 -26.1905\\
    0.024 -27.3227\\
    0.026 -29.547\\
    0.028 -38.5189\\
    0.03	-48.3365\\
    0.04	-100\\
  };
%\addlegendentry{SA-SC $\omega = 0$}


\addplot[plotstyle11]
table[row sep=crcr] {%
    x	y\\
    0	-13.4496\\
    0.001	-13.4985\\
    0.002	-13.5478\\
    0.003	-13.5972\\
    0.005	-13.6964\\
    0.007	-13.7954\\
    0.008	-13.8451\\
    0.009	-13.8949\\
    0.01	-13.9451\\
    0.011	-13.9955\\
    0.012	-14.0462\\
    0.014	-14.1482\\
    0.015	-14.1995\\
    0.016	-14.251\\
    0.017	-14.3026\\
    0.018	-14.3546\\
    0.019	-14.407\\
    0.02	-14.4602\\
    0.021	-14.5141\\
    0.022	-14.5685\\
    0.023	-14.623\\
    0.024	-14.6773\\
    0.025	-14.7314\\
    0.026	-14.7854\\
    0.027	-14.8397\\
    0.028	-14.895\\
    0.029	-14.9513\\
    0.03	-15.0087\\
    0.031	-15.0676\\
    0.032	-15.1275\\
    0.033	-15.1881\\
    0.034	-15.2493\\
    0.035	-15.3106\\
    0.036	-15.3726\\
    0.037	-15.4351\\
    0.038	-15.4985\\
    0.039	-15.5627\\
    0.04	-15.6277\\
    0.041	-15.6939\\
    0.042	-15.7627\\
    0.043	-15.8344\\
    0.044	-15.91\\
    0.045	-15.9897\\
    0.046	-16.074\\
    0.047	-16.1618\\
    0.048	-16.2539\\
    0.049	-16.3519\\
    0.05	-16.4558\\
    0.051	-16.5658\\
    0.052	-16.6826\\
    0.053	-16.8076\\
    0.054	-16.9404\\
    0.055	-17.0831\\
    0.056	-17.2325\\
    0.057	-17.3791\\
    0.058	-17.509\\
    0.059	-17.5979\\
    0.06	-17.613\\
    0.061	-17.5007\\
    0.062	-17.1636\\
    0.063	-16.1696\\
    0.064	-13.0381\\
    0.065	-9.0762\\
    0.066	-7.0792\\
    0.067	-5.4053\\
    0.068	16.0971\\
    0.069	-100\\
    0.068	-137.8559\\
    0.067	-79.1967\\
    0.066	-73.3684\\
    0.065	-66.7726\\
    0.064	-54.651\\
    0.063	-44.2203\\
    0.062	-39.7341\\
    0.061	-37.2588\\
    0.06	-35.4964\\
    0.059	-34.188\\
    0.058	-33.2064\\
    0.057	-32.4078\\
    0.056	-31.7844\\
    0.055	-31.2709\\
    0.054	-30.8501\\
    0.053	-30.4936\\
    0.052	-30.1804\\
    0.051	-29.9047\\
    0.05	-29.6556\\
    0.049	-29.4252\\
    0.048	-29.2095\\
    0.047	-29.0066\\
    0.046	-28.8142\\
    0.045	-28.632\\
    0.044	-28.4594\\
    0.043	-28.2937\\
    0.042	-28.1335\\
    0.041	-27.979\\
    0.04	-27.8293\\
    0.039	-27.6842\\
    0.038	-27.5432\\
    0.037	-27.4056\\
    0.036	-27.2717\\
    0.035	-27.1402\\
    0.034	-27.0107\\
    0.033	-26.8846\\
    0.032	-26.7611\\
    0.031	-26.6392\\
    0.03	-26.5196\\
    0.029	-26.4021\\
    0.028	-26.289\\
    0.027	-26.1781\\
    0.026	-26.0696\\
    0.025	-25.9627\\
    0.024	-25.858\\
    0.023	-25.756\\
    0.022	-25.6561\\
    0.021	-25.5586\\
    0.02	-25.4646\\
    0.019	-25.3735\\
    0.018	-25.2845\\
    0.017	-25.1968\\
    0.016	-25.11\\
    0.015	-25.0246\\
    0.014	-24.9403\\
    0.013	-24.8569\\
    0.012	-24.7744\\
    0.011	-24.693\\
    0.01	-24.6126\\
    0.009	-24.5333\\
    0.008	-24.455\\
    0.007	-24.378\\
    0.006	-24.3021\\
    0.005	-24.2268\\
    0.004	-24.1527\\
    0.003	-24.0794\\
    0.002	-24.0069\\
    0.001	-23.9356\\
    0	-23.865\\
  }--cycle;

\addplot [plotstyle12]
table[row sep=crcr]{%
    0	-18.6573\\
    0.001	-18.7171\\
    0.002	-18.7773\\
    0.003	-18.8383\\
    0.004	-18.8997\\
    0.005	-18.9616\\
    0.006	-19.024\\
    0.007	-19.0867\\
    0.008	-19.1501\\
    0.009	-19.2141\\
    0.01	-19.2788\\
    0.011	-19.3443\\
    0.012	-19.4103\\
    0.013	-19.477\\
    0.014	-19.5443\\
    0.015	-19.612\\
    0.016	-19.6805\\
    0.017	-19.7497\\
    0.018	-19.8195\\
    0.019	-19.8903\\
    0.02	-19.9624\\
    0.021	-20.0364\\
    0.022	-20.1123\\
    0.023	-20.1895\\
    0.024	-20.2676\\
    0.025	-20.347\\
    0.026	-20.4275\\
    0.027	-20.5089\\
    0.028	-20.592\\
    0.029	-20.6767\\
    0.03	-20.7641\\
    0.031	-20.8534\\
    0.032	-20.9443\\
    0.033	-21.0363\\
    0.034	-21.13\\
    0.035	-21.2254\\
    0.036	-21.3221\\
    0.037	-21.4203\\
    0.038	-21.5208\\
    0.039	-21.6235\\
    0.04	-21.7285\\
    0.041	-21.8365\\
    0.042	-21.9481\\
    0.043	-22.0641\\
    0.044	-22.1847\\
    0.045	-22.3109\\
    0.046	-22.4441\\
    0.047	-22.5842\\
    0.048	-22.7317\\
    0.049	-22.8886\\
    0.05	-23.0557\\
    0.051	-23.2353\\
    0.052	-23.4315\\
    0.053	-23.6506\\
    0.054	-23.8952\\
    0.055	-24.177\\
    0.056	-24.5084\\
    0.057	-24.8934\\
    0.058	-25.3577\\
    0.059	-25.893\\
    0.06	-26.5547\\
    0.061	-27.3798\\
    0.062	-28.4488\\
    0.063	-30.195\\
    0.064	-33.8445\\
    0.065	-37.9244\\
    0.066	-40.2238\\
    0.067	-42.301\\
    0.068	-60.8794\\
    0.069	-100\\
    0.1	-100\\
  };
%\addlegendentry{SA-SC $\omega = 0.5$}

==> figures/ResultsQuad1D/statisticalEvalAccVolLoss_22.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
0	-15.8536890050546\\
0.01	-15.5407610056202\\
0.02	-15.5062870394032\\
0.03	-15.497038238038\\
0.04	-15.5001873518182\\
0.05	-15.534847514684\\
0.06	-15.5520002770425\\
0.07	-15.5698224982969\\
0.08	-15.6727722474717\\
0.09	-15.7467578099507\\
0.1	-16.1801480258203\\
0.1	-21.1249056851172\\
0.09	-21.0916138483745\\
0.08	-21.0569141081192\\
0.07	-20.982741741205\\
0.06	-20.9771474432944\\
0.05	-20.9339341473033\\
0.04	-20.8581916307257\\
0.03	-20.8173099827872\\
0.02	-20.7801631559093\\
0.01	-20.7326463582714\\
0	-20.6856752374991\\
}--cycle;
\addplot [plotstyle2]
  table[row sep=crcr]{%
0	-18.2696821212769\\
0.01	-18.1367036819458\\
0.02	-18.1432250976562\\
0.03	-18.1571741104126\\
0.04	-18.179189491272\\
0.05	-18.2343908309937\\
0.06	-18.2645738601685\\
0.07	-18.276282119751\\
0.08	-18.3648431777954\\
0.09	-18.4191858291626\\
0.1	-18.6525268554688\\
};

\addplot[plotstyle3]
table[row sep=crcr] {%
x	y\\
0	-15.877969817031\\
0.01	-15.8960880484668\\
0.02	-15.9113795969949\\
0.03	-15.9200000529038\\
0.04	-15.9345121196919\\
0.05	-15.9313714434685\\
0.06	-15.9674673528981\\
0.07	-16.3246278677339\\
0.08	-16.3630700434787\\
0.09	-16.390822813998\\
0.1	-16.4547827458856\\
0.1	-21.143136336756\\
0.09	-20.7270818490879\\
0.08	-21.1399962101834\\
0.07	-21.1291406716948\\
0.06	-21.0388406305003\\
0.05	-21.1523489544807\\
0.04	-21.0471189685649\\
0.03	-20.9189869160903\\
0.02	-20.866922786428\\
0.01	-20.8023265633496\\
0	-20.7232135020608\\
}--cycle;
\addplot [plotstyle4]
  table[row sep=crcr]{%
0	-18.3005916595459\\
0.01	-18.3492073059082\\
0.02	-18.3891511917114\\
0.03	-18.4194934844971\\
0.04	-18.4908155441284\\
0.05	-18.5418601989746\\
0.06	-18.5031539916992\\
0.07	-18.7268842697144\\
0.08	-18.7515331268311\\
0.09	-18.558952331543\\
0.1	-18.7989595413208\\
};

\addplot[plotstyle5]
table[row sep=crcr] {%
x	y\\
0	-16.4146466569019\\
0.01	-16.4011390856178\\
0.02	-16.4205578866678\\
0.03	-16.4473367320626\\
0.04	-16.295575697407\\
0.05	-16.3194184303332\\
0.06	-16.298242409106\\
0.07	-16.2697478905893\\
0.08	-16.2545875913758\\
0.09	-16.3129792572444\\
0.1	-16.3681691254612\\
0.1	-18.56831082449\\
0.09	-18.6346304534489\\
0.08	-18.4610175721984\\
0.07	-18.4111191138052\\
0.06	-18.3278020550053\\
0.05	-18.3681517600964\\
0.04	-18.33779908897\\
0.03	-18.3445539844901\\
0.02	-18.3055079397482\\
0.01	-18.2784019300072\\
0	-18.3240305586743\\
}--cycle;
\addplot [plotstyle6]
  table[row sep=crcr]{%
0	-17.3693386077881\\
0.01	-17.3397705078125\\
0.02	-17.363032913208\\
0.03	-17.3959453582764\\
0.04	-17.3166873931885\\
0.05	-17.3437850952148\\
0.06	-17.3130222320557\\
0.07	-17.3404335021973\\
0.08	-17.3578025817871\\
0.09	-17.4738048553467\\
0.1	-17.4682399749756\\
};

\addplot[plotstyle13]
table[row sep=crcr] {%
x	y\\
0	-15.5085107392462\\
0.01	-15.306386530023\\
0.02	-15.1488452042677\\
0.03	-15.1261614938833\\
0.04	-14.9509442218883\\
0.05	-15.0093939620924\\
0.06	-14.9119069785453\\
0.07	-15.1983893223957\\
0.08	-15.2288105748054\\
0.09	-15.227704264988\\
0.1	-15.3346811985963\\
0.1	-20.7512166285521\\
0.09	-20.6791187025413\\
0.08	-20.6002703883293\\
0.07	-20.6097924402996\\
0.06	-20.4769144325875\\
0.05	-20.3888600509691\\
0.04	-20.4332335582631\\
0.03	-20.3154194692515\\
0.02	-20.279919138994\\
0.01	-20.2928760889955\\
0	-20.2660772734491\\
}--cycle;
\addplot [plotstyle14]
  table[row sep=crcr]{%
0	-17.8872940063477\\
0.01	-17.7996313095093\\
0.02	-17.7143821716309\\
0.03	-17.7207904815674\\
0.04	-17.6920888900757\\
0.05	-17.6991270065308\\
0.06	-17.6944107055664\\
0.07	-17.9040908813477\\
0.08	-17.9145404815674\\
0.09	-17.9534114837646\\
0.1	-18.0429489135742\\
};

\addplot[plotstyle9]
table[row sep=crcr] {%
x	y\\
0	-19.1298382376098\\
0.01	-19.2077344647778\\
0.02	-19.3041676323211\\
0.03	-19.3765922275713\\
0.04	-19.4857298459936\\
0.05	-19.560115808686\\
0.06	-19.6283610859404\\
0.07	-19.9921113124151\\
0.08	-20.1010492438922\\
0.09	-20.0494119232478\\
0.1	-20.1050204695193\\
0.1	-22.8221401750119\\
0.09	-22.7996099883732\\
0.08	-22.713301647221\\
0.07	-22.6881903538447\\
0.06	-22.5199375590791\\
0.05	-22.5140686090387\\
0.04	-22.5157845888209\\
0.03	-22.4965652736494\\
0.02	-22.4677615363801\\
0.01	-22.4271196611988\\
0	-22.4065829660035\\
}--cycle;
\addplot [plotstyle10]
  table[row sep=crcr]{%
0	-20.7682106018066\\
0.01	-20.8174270629883\\
0.02	-20.8859645843506\\
0.03	-20.9365787506104\\
0.04	-21.0007572174072\\
0.05	-21.0370922088623\\
0.06	-21.0741493225098\\
0.07	-21.3401508331299\\
0.08	-21.4071754455566\\
0.09	-21.4245109558105\\
0.1	-21.4635803222656\\
};

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
0	-16.0635390631163\\
0.01	-16.0737268107973\\
0.02	-16.3513385500262\\
0.03	-16.4275002938736\\
0.04	-16.5117238166727\\
0.05	-16.9572921011009\\
0.06	-17.0729187168855\\
0.07	-17.265843143685\\
0.08	-17.427597968389\\
0.09	-17.7754957933332\\
0.1	-17.7840711933095\\
0.1	-25.2544961589854\\
0.09	-25.1562470655535\\
0.08	-25.0781935049997\\
0.07	-25.0727287862466\\
0.06	-24.9787078700286\\
0.05	-24.8737183359108\\
0.04	-24.8915079948507\\
0.03	-24.809156276561\\
0.02	-24.7591488156964\\
0.01	-24.6620619160093\\
0	-24.6029347070253\\
}--cycle;
\addplot [plotstyle8]
  table[row sep=crcr]{%
0	-20.3332368850708\\
0.01	-20.3678943634033\\
0.02	-20.5552436828613\\
0.03	-20.6183282852173\\
0.04	-20.7016159057617\\
0.05	-20.9155052185059\\
0.06	-21.025813293457\\
0.07	-21.1692859649658\\
0.08	-21.2528957366943\\
0.09	-21.4658714294434\\
0.1	-21.5192836761475\\
};

\addplot[plotstyle11]
table[row sep=crcr] {%
x	y\\
0	-16.5101473479161\\
0.01	-16.9354116764762\\
0.02	-16.8146182389438\\
0.03	-17.2998457799957\\
0.04	-17.2252835305715\\
0.05	-17.4230974858988\\
0.06	-17.4450121781405\\
0.07	-17.4072714347021\\
0.08	-17.3344833028354\\
0.09	-17.2686427918701\\
0.1	-17.1507287459972\\
0.1	-19.6004347366688\\
0.09	-19.4454532774659\\
0.08	-19.4426842081509\\
0.07	-19.3396256905421\\
0.06	-19.3096753218595\\
0.05	-19.2786740595114\\
0.04	-19.3719637838816\\
0.03	-19.4118905176117\\
0.02	-19.7272984175503\\
0.01	-19.8715417536996\\
0	-20.0958127350917\\
}--cycle;
\addplot [plotstyle12]
  table[row sep=crcr]{%
0	-18.3029800415039\\
0.01	-18.4034767150879\\
0.02	-18.2709583282471\\
0.03	-18.3558681488037\\
0.04	-18.2986236572266\\
0.05	-18.3508857727051\\
0.06	-18.37734375\\
0.07	-18.3734485626221\\
0.08	-18.3885837554932\\
0.09	-18.357048034668\\
0.1	-18.375581741333\\
};


==> figures/ResultsQuad1D/statisticalEvalAccVolLoss_23.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
0	-15.8536890050546\\
0.01	-15.8193810442743\\
0.02	-15.7799676320627\\
0.03	-15.7730792492629\\
0.04	-15.7400637195675\\
0.05	-15.7115580649216\\
0.06	-15.9855636330566\\
0.07	-16.041511835801\\
0.08	-16.0573180379017\\
0.09	-16.0748371219965\\
0.1	-16.0496279152402\\
0.1	-20.9029901114932\\
0.09	-20.9578693294195\\
0.08	-20.9208447276012\\
0.07	-20.8690197804099\\
0.06	-20.7883636740723\\
0.05	-20.7620537667435\\
0.04	-20.7395535900028\\
0.03	-20.7132885485887\\
0.02	-20.6892439463065\\
0.01	-20.6841498395147\\
0	-20.6856752374991\\
}--cycle;
\addplot [plotstyle2]
  table[row sep=crcr]{%
0	-18.2696821212769\\
0.01	-18.2517654418945\\
0.02	-18.2346057891846\\
0.03	-18.2431838989258\\
0.04	-18.2398086547852\\
0.05	-18.2368059158325\\
0.06	-18.3869636535645\\
0.07	-18.4552658081055\\
0.08	-18.4890813827515\\
0.09	-18.516353225708\\
0.1	-18.4763090133667\\
};

\addplot[plotstyle3]
table[row sep=crcr] {%
x	y\\
0	-15.877969817031\\
0.01	-15.9110312542523\\
0.02	-15.9633539720082\\
0.03	-16.1260331785276\\
0.04	-15.9523477416147\\
0.05	-16.043744361018\\
0.06	-16.0756564521842\\
0.07	-16.1411489790673\\
0.08	-16.171642978796\\
0.09	-16.1788349883502\\
0.1	-16.2132457918568\\
0.1	-20.7938895993785\\
0.09	-20.7812335236127\\
0.08	-20.7486424368534\\
0.07	-20.7577985459571\\
0.06	-20.7500546073861\\
0.05	-20.7572836998951\\
0.04	-20.7225317139517\\
0.03	-20.6794802034304\\
0.02	-20.710511537025\\
0.01	-20.7188996234333\\
0	-20.7232135020608\\
}--cycle;
\addplot [plotstyle4]
  table[row sep=crcr]{%
0	-18.3005916595459\\
0.01	-18.3149654388428\\
0.02	-18.3369327545166\\
0.03	-18.402756690979\\
0.04	-18.3374397277832\\
0.05	-18.4005140304565\\
0.06	-18.4128555297852\\
0.07	-18.4494737625122\\
0.08	-18.4601427078247\\
0.09	-18.4800342559814\\
0.1	-18.5035676956177\\
};

\addplot[plotstyle5]
table[row sep=crcr] {%
x	y\\
0	-16.4146466569019\\
0.01	-16.5163081134877\\
0.02	-16.544563674944\\
0.03	-16.5897102143752\\
0.04	-16.6181157666488\\
0.05	-16.6189769904219\\
0.06	-16.5996147977145\\
0.07	-16.5201395152976\\
0.08	-16.5284330253294\\
0.09	-16.5357586616431\\
0.1	-16.5511495120504\\
0.1	-18.5810350887797\\
0.09	-18.4471797233667\\
0.08	-18.5311639900515\\
0.07	-18.5076490284036\\
0.06	-18.4865622652738\\
0.05	-18.4296527703203\\
0.04	-18.4285654467301\\
0.03	-18.4076957914842\\
0.02	-18.3854427337474\\
0.01	-18.3064366374889\\
0	-18.3240305586743\\
}--cycle;
\addplot [plotstyle6]
  table[row sep=crcr]{%
0	-17.3693386077881\\
0.01	-17.4113723754883\\
0.02	-17.4650032043457\\
0.03	-17.4987030029297\\
0.04	-17.5233406066895\\
0.05	-17.5243148803711\\
0.06	-17.5430885314941\\
0.07	-17.5138942718506\\
0.08	-17.5297985076904\\
0.09	-17.4914691925049\\
0.1	-17.566092300415\\
};

\addplot[plotstyle13]
table[row sep=crcr] {%
x	y\\
0	-15.5085107392462\\
0.01	-15.438738323805\\
0.02	-15.4286213426136\\
0.03	-15.2905084260169\\
0.04	-15.2137614871537\\
0.05	-15.2674002544861\\
0.06	-15.2810004269772\\
0.07	-15.2708007070482\\
0.08	-15.2473184068122\\
0.09	-15.279450612845\\
0.1	-15.3123971999345\\
0.1	-20.1228208481612\\
0.09	-20.1864105169158\\
0.08	-20.1466642897211\\
0.07	-20.1079712656081\\
0.06	-20.0751660311527\\
0.05	-20.1172677142639\\
0.04	-20.0872654293502\\
0.03	-20.1616014830407\\
0.02	-20.2487842054821\\
0.01	-20.2502871736315\\
0	-20.2660772734491\\
}--cycle;
\addplot [plotstyle14]
  table[row sep=crcr]{%
0	-17.8872940063477\\
0.01	-17.8445127487183\\
0.02	-17.8387027740479\\
0.03	-17.7260549545288\\
0.04	-17.650513458252\\
0.05	-17.692333984375\\
0.06	-17.6780832290649\\
0.07	-17.6893859863281\\
0.08	-17.6969913482666\\
0.09	-17.7329305648804\\
0.1	-17.7176090240479\\
};

\addplot[plotstyle11]
table[row sep=crcr] {%
x	y\\
0	-16.5101473479161\\
0.01	-16.4571251454207\\
0.02	-16.4436887621179\\
0.03	-16.4587367088976\\
0.04	-16.4613333851745\\
0.05	-16.4825293949104\\
0.06	-16.5011940617237\\
0.07	-16.4452435110816\\
0.08	-16.4268941291893\\
0.09	-16.4713966811557\\
0.1	-16.4286734853395\\
0.1	-20.124327918469\\
0.09	-20.1370162521939\\
0.08	-20.1211252799903\\
0.07	-20.1208194161645\\
0.06	-20.1120078425731\\
0.05	-20.1119568416619\\
0.04	-20.0897507517884\\
0.03	-20.0894787757215\\
0.02	-20.085991871427\\
0.01	-20.0880546031144\\
0	-20.0958127350917\\
}--cycle;
\addplot [plotstyle12]
  table[row sep=crcr]{%
0	-18.3029800415039\\
0.01	-18.2725898742676\\
0.02	-18.2648403167725\\
0.03	-18.2741077423096\\
0.04	-18.2755420684814\\
0.05	-18.2972431182861\\
0.06	-18.3066009521484\\
0.07	-18.283031463623\\
0.08	-18.2740097045898\\
0.09	-18.3042064666748\\
0.1	-18.2765007019043\\
};

\addplot[plotstyle9]
table[row sep=crcr] {%
x	y\\
0	-19.1298382376098\\
0.01	-19.1008866405037\\
0.02	-19.064718745766\\
0.03	-19.0439421353525\\
0.04	-18.9851253920458\\
0.05	-19.0000026157836\\
0.06	-18.9871687793556\\
0.07	-18.9644371916487\\
0.08	-18.9300088336789\\
0.09	-18.90040192547\\
0.1	-18.8736030087062\\
0.1	-22.1720345035008\\
0.09	-22.3330842500671\\
0.08	-22.2179220745242\\
0.07	-22.2552611420915\\
0.06	-22.2466782665428\\
0.05	-22.274304635193\\
0.04	-22.2951320237256\\
0.03	-22.3339600863272\\
0.02	-22.3717428936383\\
0.01	-22.3834067249749\\
0	-22.4065829660035\\
}--cycle;
\addplot [plotstyle10]
  table[row sep=crcr]{%
0	-20.7682106018066\\
0.01	-20.7421466827393\\
0.02	-20.7182308197021\\
0.03	-20.6889511108398\\
0.04	-20.6401287078857\\
0.05	-20.6371536254883\\
0.06	-20.6169235229492\\
0.07	-20.6098491668701\\
0.08	-20.5739654541016\\
0.09	-20.6167430877686\\
0.1	-20.5228187561035\\
};

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
0	-16.0635390631163\\
0.01	-16.0432267230013\\
0.02	-16.007566129282\\
0.03	-15.9839455569315\\
0.04	-16.0051114647827\\
0.05	-16.0184699435427\\
0.06	-16.3633882965582\\
0.07	-16.3581653232857\\
0.08	-16.4200233544164\\
0.09	-16.609849431265\\
0.1	-16.509516465867\\
0.1	-24.6369381544944\\
0.09	-24.6243729808444\\
0.08	-24.7996131812281\\
0.07	-24.7418789272026\\
0.06	-24.708833840893\\
0.05	-24.7021717648313\\
0.04	-24.6688913733521\\
0.03	-24.7080428158712\\
0.02	-24.6648574241848\\
0.01	-24.6277834851285\\
0	-24.6029347070253\\
}--cycle;
\addplot [plotstyle8]
  table[row sep=crcr]{%
0	-20.3332368850708\\
0.01	-20.3355051040649\\
0.02	-20.3362117767334\\
0.03	-20.3459941864014\\
0.04	-20.3370014190674\\
0.05	-20.360320854187\\
0.06	-20.5361110687256\\
0.07	-20.5500221252441\\
0.08	-20.6098182678223\\
0.09	-20.6171112060547\\
0.1	-20.5732273101807\\
};


==> figures/ResultsQuad1D/statisticalEvalAccVolLoss_legends.tikz <==
\addlegendimage{plotstyle2}
\addlegendentry{PA-PC}
\addlegendimage{plotstyle4}
\addlegendentry{Naive}
\addlegendimage{plotstyle6}
\addlegendentry{Grad}
\addlegendimage{plotstyle14}
\addlegendentry{MAD}
\addlegendimage{plotstyle8}
\addlegendentry{SA-PC}
\addlegendimage{plotstyle10}
\addlegendentry{SA-SC $\omega=0$}
\addlegendimage{plotstyle12}
\addlegendentry{SA-SC $\omega=0.5$}


==> figures/gradientSet/gradient-set_11.tikz <==

\addplot[output set]
table[row sep=crcr] {%
    x	y\\
    -2	-2\\
    -2	0\\
    0	2\\
    2	2\\
    2	0\\
    0	-2\\
    -2	-2\\
  }--cycle;


\addplot[point]
table[row sep=crcr] {%
    x	y\\
    0	0\\
  };


\addplot[target]
table[row sep=crcr] {%
    x	y\\
    4	-3\\
  };

\addplot[gradient]
table[row sep=crcr] {%
    0	0	\\
    4	-3\\
  };

\addplot[scaled gradient]
table[row sep=crcr] {%
    x	y	u	v\\
    0	0	1	-0.75\\
  };



==> figures/gradientSet/gradient-set_12.tikz <==

\addplot[output set]
table[row sep=crcr] {%
    x	y\\
    -2	-2\\
    -2	0\\
    0	2\\
    2	2\\
    2	0\\
    0	-2\\
    -2	-2\\
  }--cycle;


\addplot[point]
table[row sep=crcr] {%
    x	y\\
    0	0\\
  };


\addplot[target]
table[row sep=crcr] {%
    x	y\\
    4	-3\\
  };

\addplot[gradient]
table[row sep=crcr] {%
    0	0	\\
    4	-3\\
  };

\addplot[point]
table[row sep=crcr] {%
    x	y	\\
    -2	-2 \\
    -2	-1 \\
    -2	0	\\
    -1	-2 \\
    -1	-1 \\
    -1	0	\\
    -1	1	\\
    0	-2 \\
    0	-1 \\
    0	1	\\
    0	2	\\
    1	-1 \\
    1	0	\\
    1	1	\\
    1	2	\\
    2	0	\\
    2	1	\\
    2	2	\\
  };


\addplot[frad gradient]
table[row sep=crcr] {%
    x	y	u	v\\
    -2	-2	0.5	0.5\\
    -2	-1	0.5	0.25\\
    -2	0	0.5	-0\\
    -1	-2	0.25	0.5\\
    -1	-1	0.25	0.25\\
    -1	0	0.25	-0\\
    -1	1	0.25	-0.25\\
    0	-2	-0	0.5\\
    0	-1	-0	0.25\\
    0	1	-0	-0.25\\
    0	2	-0	-0.5\\
    1	-1	-0.25	0.25\\
    1	0	-0.25	-0\\
    1	1	-0.25	-0.25\\
    1	2	-0.25	-0.5\\
    2	0	-0.5	-0\\
    2	1	-0.5	-0.25\\
    2	2	-0.5	-0.5\\
  };

==> figures/gradientSet/gradient-set_13.tikz <==

\addplot[output set]
table[row sep=crcr] {%
    x	y\\
    -2	-2\\
    -2	0\\
    0	2\\
    2	2\\
    2	0\\
    0	-2\\
    -2	-2\\
  }--cycle;


\addplot[point]
table[row sep=crcr] {%
    x	y\\
    0	0\\
  };


\addplot[target]
table[row sep=crcr] {%
    x	y\\
    4	-3\\
  };

\addplot[gradient]
table[row sep=crcr] {%
    0	0	\\
    4	-3\\
  };

\addplot[point]
table[row sep=crcr] {%
    x	y	\\
    -2	-2 \\
    -2	-1 \\
    -2	0	\\
    -1	-2 \\
    -1	-1 \\
    -1	0	\\
    -1	1	\\
    0	-2 \\
    0	-1 \\
    0	1	\\
    0	2	\\
    1	-1 \\
    1	0	\\
    1	1	\\
    1	2	\\
    2	0	\\
    2	1	\\
    2	2	\\
  };


\addplot [scaled gradient]
table[row sep=crcr]{%
    x y u v \\
    -2	-2	1.375	-0.375\\
    -2	-1	1.375	-0.5625\\
    -2	0	1.375	-0.75\\
    -1	-2	1.1875	-0.375\\
    -1	-1	1.1875	-0.5625\\
    -1	0	1.1875	-0.75\\
    -1	1	1.1875	-0.9375\\
    0	-2	1	-0.375\\
    0	-1	1	-0.5625\\
    0	0	1	-0.75\\
    0	1	1	-0.9375\\
    0	2	1	-1.125\\
    1	-1	0.8125	-0.5625\\
    1	0	0.8125	-0.75\\
    1	1	0.8125	-0.9375\\
    1	2	0.8125	-1.125\\
    2	0	0.625	-0.75\\
    2	1	0.625	-0.9375\\
    2	2	0.625	-1.125\\
  };


==> figures/gradientSet/gradient-set_legends.tikz <==
\addlegendimage{output set}
\addlegendentry{Output set}
\addlegendimage{point}
\addlegendentry{Samples}
% \addlegendimage{target}
% \addlegendentry{Target}
\addlegendimage{scaled gradient}
\addlegendentry{Gradient}


==> figures/hopper_mean_rewards/mad.tikz <==
% PA-PC
\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
0	1770.1449187475\\
0.01	1704.75018809868\\
0.04	1246.60628978907\\
0.07	869.006577102436\\
0.1	531.600655834136\\
0.2	222.6742832\\
0.3	137.812256894295\\
0.3	112.509758241152\\
0.2	170.78427913\\
0.1	395.683026365978\\
0.07	627.071173420178\\
0.04	985.240450241859\\
0.01	1307.63778480171\\
0	1325.94031280971\\
}--cycle;

\addplot [plotstyle2]
table[row sep=crcr]{%
0	1548.04260253906\\
0.01	1506.19396972656\\
0.04	1115.92333984375\\
0.07	748.038879394531\\
0.1	463.641845703125\\
0.2	196.72928116\\
0.3	125.161010742188\\
};
% \addlegendentry{PA-PC}

% NAIVE
\addplot[plotstyle3]
table[row sep=crcr] {%
x	y\\
0	2069.8953721794\\
0.01	2022.30525934139\\
0.04	1677.20403812625\\
0.07	1002.91816597545\\
0.1	621.564591694984\\
0.2	245.14296918\\
0.3	143.155513162297\\
0.3	96.6164019962922\\
0.2	144.11474059\\
0.1	341.663666585452\\
0.07	530.800327420035\\
0.04	960.227415286127\\
0.01	1267.71331029209\\
0	1325.60591058123\\
}--cycle;

\addplot [plotstyle4]
table[row sep=crcr]{%
0	1697.75061035156\\
0.01	1645.00927734375\\
0.04	1318.71569824219\\
0.07	766.859252929688\\
0.1	481.614135742188\\
0.2	194.62885488\\
0.3	119.885955810547\\
};
% \addlegendentry{Naive}

% GRAD
\addplot[plotstyle5]
table[row sep=crcr] {%
x	y\\
0	2183.691885902\\
0.01	2151.36764246685\\
0.04	1268.10399918548\\
0.07	796.630642767656\\
0.1	472.165845550629\\
0.2	184.52437005\\
0.3	118.07442332926\\
0.3	73.7060948979997\\
0.2	120.48511419\\
0.1	280.893318696248\\
0.07	468.212202463719\\
0.04	729.3542294573\\
0.01	1101.99867800841\\
0	1056.67041866343\\
}--cycle;

\addplot [plotstyle6]
table[row sep=crcr]{%
0	1620.18115234375\\
0.01	1626.68310546875\\
0.04	998.729125976562\\
0.07	632.421447753906\\
0.1	376.529571533203\\
0.2	152.50474212\\
0.3	95.8902587890625\\
};
% \addlegendentry{Grad}

% MAD
\addplot[plotstyle13]
table[row sep=crcr] {%
x	y\\
0	1904.5148710468\\
0.01	1895.35284948736\\
0.04	1520.08555460808\\
0.07	1092.90743713314\\
0.1	721.110892050624\\
0.2	270.03383072\\
0.3	150.437514600894\\
0.3	127.437390111147\\
0.2	217.37995587\\
0.1	533.752753518224\\
0.07	745.40904357975\\
0.04	995.502451342851\\
0.01	1249.60336315912\\
0	1261.93173963028\\
}--cycle;

\addplot [plotstyle14]
table[row sep=crcr]{%
0	1583.22326660156\\
0.01	1572.47814941406\\
0.04	1257.7939453125\\
0.07	919.158264160156\\
0.1	627.431823730469\\
0.2	243.70689329\\
0.3	138.937454223633\\
};
% \addlegendentry{MAD}

% SA-PC
\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
0	2298.40597177796\\
0.01	2265.35409122922\\
0.04	1744.19971048821\\
0.07	1179.20576889446\\
0.1	834.406311086072\\
0.2	349.38447343\\
0.3	230.282075694308\\
0.3	151.171374732429\\
0.2	240.36078165\\
0.1	588.224348032581\\
0.07	769.138451239003\\
0.04	1122.61323549568\\
0.01	1523.74231974083\\
0	1461.38761407816\\
}--cycle;

\addplot [plotstyle8]
table[row sep=crcr]{%
0	1929.89685058594\\
0.01	1894.54821777344\\
0.04	1433.40649414062\\
0.07	974.172119140625\\
0.1	711.315307617188\\
0.2	294.87262754\\
0.3	190.72673034668\\
};
% \addlegendentry{SA-PC}


==> figures/hopper_mean_rewards/rand.tikz <==
% PA-PC
\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
0	1707.17478794589\\
0.01	1692.35095344545\\
0.04	1606.55059473472\\
0.07	1453.4913713394\\
0.1	1335.89028240409\\
0.2	795.95017025\\
0.3	425.732738148443\\
0.3	373.883106475123\\
0.2	653.44279546\\
0.1	1074.16468024525\\
0.07	1220.03368071367\\
0.04	1396.63894759774\\
0.01	1448.97593334197\\
0	1469.42065552183\\
}--cycle;

\addplot [plotstyle2]
table[row sep=crcr]{%
0	1588.29772173386\\
0.01	1570.66344339371\\
0.04	1501.59477116623\\
0.07	1336.76252602654\\
0.1	1205.02748132467\\
0.2	724.69648285\\
0.3	399.807922311783\\
};
% \addlegendentry{PA-PC}

% NAIVE
\addplot[plotstyle3]
table[row sep=crcr] {%
x	y\\
0	2151.92155160991\\
0.01	2159.46798367625\\
0.04	2075.59485239396\\
0.07	1920.507380458\\
0.1	1630.99652122688\\
0.2	803.60836201\\
0.3	446.205562436778\\
0.3	293.154509842485\\
0.2	523.0797934\\
0.1	1221.01990022298\\
0.07	1516.20165294311\\
0.04	1670.82694843802\\
0.01	1727.63663679494\\
0	1707.63357707128\\
}--cycle;

\addplot [plotstyle4]
table[row sep=crcr]{%
0	1929.77756434059\\
0.01	1943.5523102356\\
0.04	1873.21090041599\\
0.07	1718.35451670055\\
0.1	1426.00821072493\\
0.2	663.3440777\\
0.3	369.680036139631\\
};
% \addlegendentry{Naive}

% GRAD
\addplot[plotstyle5]
table[row sep=crcr] {%
x	y\\
0	1937.91254506169\\
0.01	1926.1478991436\\
0.04	1746.85246026434\\
0.07	1552.90453853878\\
0.1	1344.1109066231\\
0.2	802.43967764\\
0.3	472.345992157988\\
0.3	301.170199196287\\
0.2	503.26227372\\
0.1	813.043449635104\\
0.07	911.688674956668\\
0.04	1026.38938302866\\
0.01	1129.69684199104\\
0	1133.33037619685\\
}--cycle;

\addplot [plotstyle6]
table[row sep=crcr]{%
0	1535.62146062927\\
0.01	1527.92237056732\\
0.04	1386.6209216465\\
0.07	1232.29660674772\\
0.1	1078.5771781291\\
0.2	652.85097568\\
0.3	386.758095677137\\
};
% \addlegendentry{Grad}

% MAD
\addplot[plotstyle13]
table[row sep=crcr] {%
x	y\\
0	1748.94201179057\\
0.01	1755.07137002948\\
0.04	1758.55454537432\\
0.07	1661.33205321177\\
0.1	1579.07058074803\\
0.2	990.76224984\\
0.3	595.201621995359\\
0.3	482.776361043544\\
0.2	799.20697058\\
0.1	1197.43583012844\\
0.07	1286.2922074938\\
0.04	1364.07261972578\\
0.01	1383.40250127179\\
0	1382.95364500875\\
}--cycle;

\addplot [plotstyle14]
table[row sep=crcr]{%
0	1565.94782839966\\
0.01	1569.23693565063\\
0.04	1561.31358255005\\
0.07	1473.81213035278\\
0.1	1388.25320543823\\
0.2	894.98461021\\
0.3	538.988991519451\\
};
% \addlegendentry{MAD}

% SA-PC
\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
0	2109.01594016583\\
0.01	2086.14676046818\\
0.04	2065.05356639918\\
0.07	1978.65145901894\\
0.1	1824.631734813\\
0.2	1203.3170445\\
0.3	756.644808967543\\
0.3	579.565944706011\\
0.2	901.73309697\\
0.1	1492.25365314629\\
0.07	1630.19401346489\\
0.04	1701.96529015447\\
0.01	1703.32208484432\\
0	1716.6700862685\\
}--cycle;

\addplot [plotstyle8]
table[row sep=crcr]{%
0	1912.84301321716\\
0.01	1894.73442265625\\
0.04	1883.50942827682\\
0.07	1804.42273624191\\
0.1	1658.44269397964\\
0.2	1052.52507074\\
0.3	668.105376836777\\
};
% \addlegendentry{SA-PC}


==> figures/nnv-forward/nnv-forward_11.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-1.0606601718	-1.0606601718\\
-2.1213203436	-0\\
-1.0606601718	1.0606601718\\
1.0606601718	1.0606601718\\
2.1213203436	0\\
1.0606601718	-1.0606601718\\
-1.0606601718	-1.0606601718\\
}--cycle;


==> figures/nnv-forward/nnv-forward_12.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-1.5	-1.5\\
-1.5	0\\
0	1.5\\
1.5	1.5\\
1.5	0\\
0	-1.5\\
-1.5	-1.5\\
}--cycle;
\addplot [plotstyle2]
  table[row sep=crcr]{%
1	1\\
1	2\\
2	2\\
2	1\\
1	1\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
-2	-2\\
-2	0\\
0	2\\
2	2\\
2	0\\
0	-2\\
-2	-2\\
};


==> figures/nnv-forward/nnv-forward_13.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-2	-2\\
-2	0\\
0	2\\
2	2\\
2	0\\
0	-2\\
-2	-2\\
}--cycle;


\addplot[plotstyle4, smooth, tension=1]
table[row sep=crcr] {%
x	y\\
-1 -1 \\
0  1 \\
1 1 \\
0.5 0 \\
0 0 \\
-0.5 -1.5 \\
-1 -1 \\
}--cycle;

==> figures/nnv-forward/nnv-forward_legends.tikz <==
\addlegendimage{plotstyle1}
\addlegendentry{$\set{X}/\set{H}_k/\set{Y}$}
\addlegendimage{plotstyle2}
\addlegendentry{Approximation error}
\addlegendimage{plotstyle3}
\addlegendentry{Enlarged enclosure}
\addlegendimage{plotstyle4}
\addlegendentry{True output set $\set{Y}^*$}



==> figures/resultsGroupPlot/navtask.tikz <==
% This file was created by matlab2tikz.
%
\addplot[plotstyle1]
table[row sep=crcr] {%
    x	y\\
    0	-65.2639\\
    0.002	-65.596\\
    0.004	-45.7743\\
    0.006	-52.2866\\
    0.008	-84.8112\\
    0.01	-109.759\\
    0.012	-147.4449\\
    0.014	-187.5036\\
    0.016	-234.6253\\
    0.018	-295.4459\\
    0.02	-355.6753\\
    0.022	-425.5249\\
    0.024	-641.7293\\
    0.026	-865.7052\\
    0.028	-1074.5363\\
    0.03	-1306.9733\\
    0.032	-1580.5268\\
    0.034	-1873.5455\\
    0.036	-2121.9079\\
    0.038	-2303.552\\
    0.04	-2456.2312\\
    0.042	-2576.1901\\
    0.044	-2704.2708\\
    0.046	-2827.0552\\
    0.048	-2928.0892\\
    0.05	-3014.3694\\
    0.052	-3108.4918\\
    0.054	-3182.0244\\
    0.056	-3267.8514\\
    0.058	-3373.7263\\
    0.06	-3487.6817\\
    0.062	-3581.595\\
    0.064	-3735.8681\\
    0.066	-3834.9851\\
    0.068	-3934.8328\\
    0.07	-4064.8191\\
    0.072	-4142.4452\\
    0.074	-4217.7149\\
    0.076	-4279.2267\\
    0.078	-4313.3676\\
    0.08	-4363.8661\\
    0.082	-4388.4916\\
    0.084	-4424.7883\\
    0.086	-4451.1858\\
    0.088	-4448.7211\\
    0.09	-4456.3907\\
    0.092	-4453.6449\\
    0.094	-4454.7565\\
    0.096	-4479.8973\\
    0.098	-4485.0501\\
    0.1	-4510.9911\\
    0.1	-8009.5035\\
    0.098	-7889.161\\
    0.096	-7766.6338\\
    0.094	-7617.8423\\
    0.092	-7464.0124\\
    0.09	-7243.1813\\
    0.088	-7013.9503\\
    0.086	-6785.7615\\
    0.084	-6617.9523\\
    0.082	-6457.4103\\
    0.08	-6299.5748\\
    0.078	-6070.7166\\
    0.076	-5877.5265\\
    0.074	-5697.3936\\
    0.072	-5554.5871\\
    0.07	-5422.4439\\
    0.068	-5284.2819\\
    0.066	-5182.6556\\
    0.064	-5090.0159\\
    0.062	-4985.3452\\
    0.06	-4906.2575\\
    0.058	-4817.3347\\
    0.056	-4754.2879\\
    0.054	-4665.9441\\
    0.052	-4615.8285\\
    0.05	-4526.7915\\
    0.048	-4438.7321\\
    0.046	-4394.8923\\
    0.044	-4289.2679\\
    0.042	-4188.6997\\
    0.04	-4082.6836\\
    0.038	-3972.7144\\
    0.036	-3807.6596\\
    0.034	-3591.9975\\
    0.032	-3296.8146\\
    0.03	-2942.3263\\
    0.028	-2641.2083\\
    0.026	-2410.269\\
    0.024	-2213.3423\\
    0.022	-2031.5385\\
    0.02	-1813.1216\\
    0.018	-1572.2205\\
    0.016	-1330.7852\\
    0.014	-1115.9476\\
    0.012	-899.6439\\
    0.01	-690.768\\
    0.008	-511.448\\
    0.006	-343.8921\\
    0.004	-205.5964\\
    0.002	-84.6786\\
    0	-74.3776\\
  }--cycle;

\addplot [plotstyle2]
table[row sep=crcr]{%
    0	-69.8208\\
    0.002	-75.1373\\
    0.004	-125.6854\\
    0.006	-198.0893\\
    0.008	-298.1296\\
    0.01	-400.2635\\
    0.012	-523.5444\\
    0.014	-651.7256\\
    0.016	-782.7053\\
    0.018	-933.8332\\
    0.02	-1084.3984\\
    0.022	-1228.5317\\
    0.024	-1427.5358\\
    0.026	-1637.9871\\
    0.028	-1857.8723\\
    0.03	-2124.6498\\
    0.032	-2438.6707\\
    0.034	-2732.7715\\
    0.036	-2964.7838\\
    0.038	-3138.1332\\
    0.04	-3269.4574\\
    0.042	-3382.4449\\
    0.044	-3496.7694\\
    0.046	-3610.9738\\
    0.048	-3683.4107\\
    0.05	-3770.5804\\
    0.052	-3862.1602\\
    0.054	-3923.9843\\
    0.056	-4011.0697\\
    0.058	-4095.5305\\
    0.06	-4196.9696\\
    0.062	-4283.4701\\
    0.064	-4412.942\\
    0.066	-4508.8203\\
    0.068	-4609.5573\\
    0.07	-4743.6315\\
    0.072	-4848.5162\\
    0.074	-4957.5543\\
    0.076	-5078.3766\\
    0.078	-5192.0421\\
    0.08	-5331.7205\\
    0.082	-5422.951\\
    0.084	-5521.3703\\
    0.086	-5618.4736\\
    0.088	-5731.3357\\
    0.09	-5849.786\\
    0.092	-5958.8286\\
    0.094	-6036.2994\\
    0.096	-6123.2655\\
    0.098	-6187.1056\\
    0.1	-6260.2473\\
  };
% \addlegendentry{PA-PC}


\addplot[plotstyle3]
table[row sep=crcr] {%
    x	y\\
    0	-59.0004\\
    0.002	-59.6083\\
    0.004	-60.3835\\
    0.006	-65.6832\\
    0.008	-54.3315\\
    0.01	-35.4292\\
    0.012	-30.5953\\
    0.014	-29.18\\
    0.016	-31.013\\
    0.018	-33.5668\\
    0.02	-54.4359\\
    0.022	-120.1636\\
    0.024	-178.5897\\
    0.026	-255.7093\\
    0.028	-275.3609\\
    0.03	-285.5333\\
    0.032	-298.1416\\
    0.034	-327.6171\\
    0.036	-371.5486\\
    0.038	-421.2395\\
    0.04	-465.8424\\
    0.042	-492.2833\\
    0.044	-504.6964\\
    0.046	-534.9516\\
    0.048	-584.1377\\
    0.05	-655.5249\\
    0.052	-729.5327\\
    0.054	-788.4155\\
    0.056	-851.6081\\
    0.058	-907.0551\\
    0.06	-953.736\\
    0.062	-1001.3832\\
    0.064	-1039.7872\\
    0.066	-1092.6585\\
    0.068	-1148.9234\\
    0.07	-1201.9079\\
    0.072	-1237.7111\\
    0.074	-1228.3912\\
    0.076	-1259.2829\\
    0.078	-1314.8417\\
    0.08	-1367.3797\\
    0.082	-1434.0937\\
    0.084	-1486.7788\\
    0.086	-1524.2191\\
    0.088	-1567.5971\\
    0.09	-1607.4382\\
    0.092	-1663.2464\\
    0.094	-1726.3579\\
    0.096	-1786.1899\\
    0.098	-1847.6131\\
    0.1	-1906.4079\\
    0.1	-8481.9686\\
    0.098	-8433.7098\\
    0.096	-8372.8808\\
    0.094	-8312.1243\\
    0.092	-8242.1614\\
    0.09	-8160.3678\\
    0.088	-8064.7282\\
    0.086	-7958.8602\\
    0.084	-7854.2928\\
    0.082	-7714.6426\\
    0.08	-7579.2865\\
    0.078	-7454.7772\\
    0.076	-7246.3682\\
    0.074	-6951.2401\\
    0.072	-6524.6188\\
    0.07	-6269.9784\\
    0.068	-6083.8472\\
    0.066	-5898.7639\\
    0.064	-5678.9413\\
    0.062	-5439.9336\\
    0.06	-5150.2737\\
    0.058	-4916.7548\\
    0.056	-4740.0744\\
    0.054	-4562.6486\\
    0.052	-4412.2288\\
    0.05	-4222.9655\\
    0.048	-4017.7686\\
    0.046	-3751.6102\\
    0.044	-3409.2235\\
    0.042	-3033.6723\\
    0.04	-2695.5818\\
    0.038	-2457.5458\\
    0.036	-2280.0391\\
    0.034	-2129.089\\
    0.032	-1912.5654\\
    0.03	-1635.7894\\
    0.028	-1382.0199\\
    0.026	-820.238\\
    0.024	-638.0491\\
    0.022	-529.2642\\
    0.02	-443.1602\\
    0.018	-400.4917\\
    0.016	-350.5004\\
    0.014	-299.2881\\
    0.012	-252.6151\\
    0.01	-206.1493\\
    0.008	-136.6288\\
    0.006	-89.9835\\
    0.004	-86.7323\\
    0.002	-86.4075\\
    0	-86.1216\\
  }--cycle;

\addplot [plotstyle4]
table[row sep=crcr]{%
    0	-72.561\\
    0.002	-73.0079\\
    0.004	-73.5579\\
    0.006	-77.8334\\
    0.008	-95.4801\\
    0.01	-120.7893\\
    0.012	-141.6052\\
    0.014	-164.234\\
    0.016	-190.7567\\
    0.018	-217.0292\\
    0.02	-248.7981\\
    0.022	-324.7139\\
    0.024	-408.3194\\
    0.026	-537.9736\\
    0.028	-828.6904\\
    0.03	-960.6613\\
    0.032	-1105.3535\\
    0.034	-1228.3531\\
    0.036	-1325.7938\\
    0.038	-1439.3927\\
    0.04	-1580.7121\\
    0.042	-1762.9778\\
    0.044	-1956.96\\
    0.046	-2143.2809\\
    0.048	-2300.9531\\
    0.05	-2439.2452\\
    0.052	-2570.8807\\
    0.054	-2675.532\\
    0.056	-2795.8412\\
    0.058	-2911.905\\
    0.06	-3052.0049\\
    0.062	-3220.6584\\
    0.064	-3359.3642\\
    0.066	-3495.7112\\
    0.068	-3616.3853\\
    0.07	-3735.9432\\
    0.072	-3881.165\\
    0.074	-4089.8156\\
    0.076	-4252.8255\\
    0.078	-4384.8094\\
    0.08	-4473.3331\\
    0.082	-4574.3681\\
    0.084	-4670.5358\\
    0.086	-4741.5397\\
    0.088	-4816.1626\\
    0.09	-4883.903\\
    0.092	-4952.7039\\
    0.094	-5019.2411\\
    0.096	-5079.5354\\
    0.098	-5140.6614\\
    0.1	-5194.1882\\
  };
% \addlegendentry{Naive}


\addplot[plotstyle5]
table[row sep=crcr] {%
    x	y\\
    0	-66.338\\
    0.002	-67.0648\\
    0.004	-66.1865\\
    0.006	-69.0083\\
    0.008	-68.9064\\
    0.01	-97.467\\
    0.012	-131.9096\\
    0.014	-176.8715\\
    0.016	-228.0215\\
    0.018	-266.4387\\
    0.02	-300.2454\\
    0.022	-256.5775\\
    0.024	-326.2385\\
    0.026	-461.2881\\
    0.028	-660.8879\\
    0.03	-858.3915\\
    0.032	-1040.4863\\
    0.034	-1206.2618\\
    0.036	-1361.1981\\
    0.038	-1539.6747\\
    0.04	-1704.5489\\
    0.042	-1860.7128\\
    0.044	-2019.9096\\
    0.046	-2198.925\\
    0.048	-2340.7573\\
    0.05	-2461.3653\\
    0.052	-2610.9035\\
    0.054	-2761.0454\\
    0.056	-2899.2528\\
    0.058	-2967.8859\\
    0.06	-3134.6468\\
    0.062	-3231.6581\\
    0.064	-3366.167\\
    0.066	-3477.1658\\
    0.068	-3597.7411\\
    0.07	-3697.5439\\
    0.072	-3802.9906\\
    0.074	-3899.5104\\
    0.076	-3950.0387\\
    0.078	-4064.8916\\
    0.08	-4159.0192\\
    0.082	-4241.3341\\
    0.084	-4316.68\\
    0.086	-4382.5377\\
    0.088	-4474.8606\\
    0.09	-4538.3825\\
    0.092	-4592.8326\\
    0.094	-4673.2958\\
    0.096	-4745.1377\\
    0.098	-4804.4013\\
    0.1	-4886.2015\\
    0.1	-8778.6551\\
    0.098	-8748.9514\\
    0.096	-8672.0611\\
    0.094	-8598.1032\\
    0.092	-8517.2504\\
    0.09	-8411.2637\\
    0.088	-8312.2873\\
    0.086	-8249.4805\\
    0.084	-8161.7494\\
    0.082	-8036.9715\\
    0.08	-7916.5327\\
    0.078	-7782.1521\\
    0.076	-7667.3647\\
    0.074	-7588.2564\\
    0.072	-7453.092\\
    0.07	-7331.7581\\
    0.068	-7193.2427\\
    0.066	-7102.0635\\
    0.064	-7065.6207\\
    0.062	-6995.2794\\
    0.06	-6938.6011\\
    0.058	-6850.4242\\
    0.056	-6235.3203\\
    0.054	-5830.966\\
    0.052	-5525.9751\\
    0.05	-5244.2863\\
    0.048	-5033.3083\\
    0.046	-4848.6013\\
    0.044	-4644.0738\\
    0.042	-4473.5354\\
    0.04	-4261.2108\\
    0.038	-4033.6632\\
    0.036	-3833.0798\\
    0.034	-3593.198\\
    0.032	-3356.2084\\
    0.03	-3046.5094\\
    0.028	-2719.9458\\
    0.026	-2453.2721\\
    0.024	-2187.05\\
    0.022	-1823.988\\
    0.02	-1324.5791\\
    0.018	-974.6788\\
    0.016	-785.0371\\
    0.014	-655.5271\\
    0.012	-535.0333\\
    0.01	-393.8683\\
    0.008	-244.8118\\
    0.006	-107.8138\\
    0.004	-92.0648\\
    0.002	-77.2265\\
    0	-76.6192\\
  }--cycle;

\addplot [plotstyle6]
table[row sep=crcr]{%
    0	-71.4786\\
    0.002	-72.1457\\
    0.004	-79.1257\\
    0.006	-88.4111\\
    0.008	-156.8591\\
    0.01	-245.6677\\
    0.012	-333.4715\\
    0.014	-416.1993\\
    0.016	-506.5293\\
    0.018	-620.5587\\
    0.02	-812.4122\\
    0.022	-1040.2828\\
    0.024	-1256.6442\\
    0.026	-1457.2801\\
    0.028	-1690.4168\\
    0.03	-1952.4504\\
    0.032	-2198.3474\\
    0.034	-2399.7299\\
    0.036	-2597.1389\\
    0.038	-2786.669\\
    0.04	-2982.8799\\
    0.042	-3167.1241\\
    0.044	-3331.9917\\
    0.046	-3523.7632\\
    0.048	-3687.0328\\
    0.05	-3852.8258\\
    0.052	-4068.4393\\
    0.054	-4296.0057\\
    0.056	-4567.2866\\
    0.058	-4909.155\\
    0.06	-5036.624\\
    0.062	-5113.4688\\
    0.064	-5215.8939\\
    0.066	-5289.6146\\
    0.068	-5395.4919\\
    0.07	-5514.651\\
    0.072	-5628.0413\\
    0.074	-5743.8834\\
    0.076	-5808.7017\\
    0.078	-5923.5219\\
    0.08	-6037.776\\
    0.082	-6139.1528\\
    0.084	-6239.2147\\
    0.086	-6316.0091\\
    0.088	-6393.5739\\
    0.09	-6474.8231\\
    0.092	-6555.0415\\
    0.094	-6635.6995\\
    0.096	-6708.5994\\
    0.098	-6776.6764\\
    0.1	-6832.4283\\
  };
% \addlegendentry{Grad}

\addplot[plotstyle13]
table[row sep=crcr] {%
x	y\\
0	-66.1233\\
0.01	-71.1777\\
0.02	-71.6842\\
0.03	-174.4983\\
0.04	-814.2519\\
0.05	-1821.3987\\
0.06	-2575.1796\\
0.07	-3350.5515\\
0.08	-4207.1896\\
0.09	-5056.3435\\
0.1	-5728.446\\
0.1	-7169.4194\\
0.09	-6769.2742\\
0.08	-6074.0622\\
0.07	-5179.9496\\
0.06	-4139.7583\\
0.05	-2910.8906\\
0.04	-1563.9245\\
0.03	-763.142\\
0.02	-229.9861\\
0.01	-75.5844\\
0	-70.7923\\
}--cycle;

\addplot [plotstyle14]
  table[row sep=crcr]{%
0	-68.4578\\
0.01	-73.381\\
0.02	-150.8352\\
0.03	-468.8201\\
0.04	-1189.0882\\
0.05	-2366.1447\\
0.06	-3357.4689\\
0.07	-4265.2505\\
0.08	-5140.6259\\
0.09	-5912.8089\\
0.1	-6448.9327\\
};

\addplot[plotstyle15]
table[row sep=crcr] {%
x	y\\
0	-64.66290039541\\
0.01	-67.432275325844\\
0.02	-61.5437218161734\\
0.03	-174.995315965424\\
0.04	-750.257747726054\\
0.05	-1576.62946029223\\
0.06	-2326.08951678719\\
0.07	-3026.67506592318\\
0.08	-3900.9080584722\\
0.09	-4697.9422665201\\
0.1	-5311.12998863136\\
0.1	-6110.42235312739\\
0.09	-5626.46553263279\\
0.08	-5149.48240963924\\
0.07	-4633.1844863122\\
0.06	-3770.25345150537\\
0.05	-2792.48147529939\\
0.04	-1621.08516021479\\
0.03	-549.449109631094\\
0.02	-179.504905241452\\
0.01	-83.0504582215925\\
0	-76.6533161306254\\
}--cycle;


\addplot [plotstyle16]
  table[row sep=crcr]{%
0	-70.6581082630177\\
0.01	-75.2413667737182\\
0.02	-120.524313528813\\
0.03	-362.222212798259\\
0.04	-1185.67145397042\\
0.05	-2184.55546779581\\
0.06	-3048.17148414628\\
0.07	-3829.92977611769\\
0.08	-4525.19523405572\\
0.09	-5162.20389957645\\
0.1	-5710.77617087937\\
};


\addplot[plotstyle7]
table[row sep=crcr] {%
    x	y\\
    0	-62.6052\\
    0.002	-62.8721\\
    0.004	-63.147\\
    0.006	-63.4315\\
    0.008	-63.729\\
    0.01	-64.037\\
    0.012	-64.3581\\
    0.014	-64.6918\\
    0.016	-65.0392\\
    0.018	-65.4054\\
    0.02	-65.7895\\
    0.022	-66.1887\\
    0.024	-66.6033\\
    0.026	-67.0338\\
    0.028	-67.4848\\
    0.03	-67.9573\\
    0.032	-68.4492\\
    0.034	-68.9651\\
    0.036	-69.5079\\
    0.038	-70.076\\
    0.04	-70.6648\\
    0.042	-71.2819\\
    0.044	-71.931\\
    0.046	-72.6187\\
    0.048	-73.338\\
    0.05	-74.0978\\
    0.052	-74.9045\\
    0.054	-75.7719\\
    0.056	-76.7194\\
    0.058	-77.8997\\
    0.06	-78.975\\
    0.062	-79.9252\\
    0.064	-81.6922\\
    0.066	-83.5339\\
    0.068	-86.0455\\
    0.07	-89.1463\\
    0.072	-91.2826\\
    0.074	-93.7764\\
    0.076	-95.6925\\
    0.078	-98.1396\\
    0.08	-100.3568\\
    0.082	-102.8316\\
    0.084	-106.0826\\
    0.086	-110.3839\\
    0.088	-115.0078\\
    0.09	-120.9978\\
    0.092	-126.2978\\
    0.094	-130.2872\\
    0.096	-134.2082\\
    0.098	-139.1743\\
    0.1	-150.5667\\
    0.1	-392.1724\\
    0.098	-363.2866\\
    0.096	-337.4295\\
    0.094	-314.2561\\
    0.092	-290.232\\
    0.09	-269.0341\\
    0.088	-248.4619\\
    0.086	-230.4534\\
    0.084	-214.6219\\
    0.082	-199.9964\\
    0.08	-186.876\\
    0.078	-174.9368\\
    0.076	-163.9333\\
    0.074	-154.3804\\
    0.072	-145.3732\\
    0.07	-137.7767\\
    0.068	-130.6675\\
    0.066	-125.6084\\
    0.064	-121.3123\\
    0.062	-117.7304\\
    0.06	-114.3959\\
    0.058	-111.6739\\
    0.056	-109.8394\\
    0.054	-108.4621\\
    0.052	-107.227\\
    0.05	-106.106\\
    0.048	-105.0777\\
    0.046	-104.1145\\
    0.044	-103.212\\
    0.042	-102.3676\\
    0.04	-101.5668\\
    0.038	-100.803\\
    0.036	-100.0838\\
    0.034	-99.3952\\
    0.032	-98.7343\\
    0.03	-98.0964\\
    0.028	-97.4776\\
    0.026	-96.8801\\
    0.024	-96.299\\
    0.022	-95.738\\
    0.02	-95.1943\\
    0.018	-94.6652\\
    0.016	-94.1531\\
    0.014	-93.6576\\
    0.012	-93.177\\
    0.01	-92.7103\\
    0.008	-92.2555\\
    0.006	-91.8109\\
    0.004	-91.3796\\
    0.002	-90.9579\\
    0	-90.5454\\
  }--cycle;

\addplot [plotstyle8]
table[row sep=crcr]{%
    0	-76.5753\\
    0.002	-76.915\\
    0.004	-77.2633\\
    0.006	-77.6212\\
    0.008	-77.9923\\
    0.01	-78.3737\\
    0.012	-78.7675\\
    0.014	-79.1747\\
    0.016	-79.5962\\
    0.018	-80.0353\\
    0.02	-80.4919\\
    0.022	-80.9633\\
    0.024	-81.4512\\
    0.026	-81.957\\
    0.028	-82.4812\\
    0.03	-83.0268\\
    0.032	-83.5918\\
    0.034	-84.1801\\
    0.036	-84.7958\\
    0.038	-85.4395\\
    0.04	-86.1158\\
    0.042	-86.8247\\
    0.044	-87.5715\\
    0.046	-88.3666\\
    0.048	-89.2079\\
    0.05	-90.1019\\
    0.052	-91.0657\\
    0.054	-92.117\\
    0.056	-93.2794\\
    0.058	-94.7868\\
    0.06	-96.6854\\
    0.062	-98.8278\\
    0.064	-101.5023\\
    0.066	-104.5711\\
    0.068	-108.3565\\
    0.07	-113.4615\\
    0.072	-118.3279\\
    0.074	-124.0784\\
    0.076	-129.8129\\
    0.078	-136.5382\\
    0.08	-143.6164\\
    0.082	-151.414\\
    0.084	-160.3522\\
    0.086	-170.4186\\
    0.088	-181.7348\\
    0.09	-195.016\\
    0.092	-208.2649\\
    0.094	-222.2717\\
    0.096	-235.8189\\
    0.098	-251.2305\\
    0.1	-271.3696\\
  };
% \addlegendentry{SA-PC}


\addplot[plotstyle9]
table[row sep=crcr] {%
    x	y\\
    0	-66.3011\\
    0.002	-65.2501\\
    0.004	-52.6141\\
    0.006	-88.5105\\
    0.008	-122.749\\
    0.01	-127.2961\\
    0.012	-151.9716\\
    0.014	-153.597\\
    0.016	-140.4078\\
    0.018	-161.4694\\
    0.02	-241.4639\\
    0.022	-330.0129\\
    0.024	-422.2714\\
    0.026	-499.1599\\
    0.028	-563.226\\
    0.03	-626.8389\\
    0.032	-709.1656\\
    0.034	-841.6157\\
    0.036	-1007.8013\\
    0.038	-1217.1047\\
    0.04	-1479.7061\\
    0.042	-1714.7826\\
    0.044	-1925.2396\\
    0.046	-2093.0558\\
    0.048	-2216.9432\\
    0.05	-2325.68\\
    0.052	-2419.3647\\
    0.054	-2496.31\\
    0.056	-2561.8834\\
    0.058	-2622.4632\\
    0.06	-2662.4211\\
    0.062	-2703.9424\\
    0.064	-2739.3273\\
    0.066	-2767.433\\
    0.068	-2787.3614\\
    0.07	-2812.3232\\
    0.072	-2833.656\\
    0.074	-2848.4989\\
    0.076	-2858.9315\\
    0.078	-2874.7691\\
    0.08	-2890.4936\\
    0.082	-2914.401\\
    0.084	-2930.4481\\
    0.086	-2951.5707\\
    0.088	-2973.3702\\
    0.09	-2991.0102\\
    0.092	-3009.9325\\
    0.094	-3025.5472\\
    0.096	-3041.5921\\
    0.098	-3060.3299\\
    0.1	-3078.3244\\
    0.1	-7621.7841\\
    0.098	-7574.9817\\
    0.096	-7532.0754\\
    0.094	-7493.8786\\
    0.092	-7457.4042\\
    0.09	-7421.308\\
    0.088	-7384.6882\\
    0.086	-7342.3025\\
    0.084	-7295.4005\\
    0.082	-7249.4259\\
    0.08	-7189.2128\\
    0.078	-7105.3397\\
    0.076	-6995.8739\\
    0.074	-6900.6234\\
    0.072	-6781.9776\\
    0.07	-6664.1393\\
    0.068	-6526.9747\\
    0.066	-6373.923\\
    0.064	-6237.5276\\
    0.062	-6116.2638\\
    0.06	-5994.2321\\
    0.058	-5923.3084\\
    0.056	-5807.3703\\
    0.054	-5717.5646\\
    0.052	-5611.3973\\
    0.05	-5515.8935\\
    0.048	-5404.5001\\
    0.046	-5290.7776\\
    0.044	-5162.2464\\
    0.042	-5042.3294\\
    0.04	-4934.2443\\
    0.038	-4859.848\\
    0.036	-4789.988\\
    0.034	-4730.1744\\
    0.032	-4659.298\\
    0.03	-4457.2824\\
    0.028	-4188.6074\\
    0.026	-3909.2737\\
    0.024	-3629.1536\\
    0.022	-3339.5445\\
    0.02	-3019.8966\\
    0.018	-2637.6553\\
    0.016	-2064.9483\\
    0.014	-1413.1702\\
    0.012	-841.2018\\
    0.01	-587.9179\\
    0.008	-376.7886\\
    0.006	-220.8096\\
    0.004	-166.5745\\
    0.002	-126.9324\\
    0	-94.276\\
  }--cycle;

\addplot [plotstyle10]
table[row sep=crcr]{%
    0	-80.2886\\
    0.002	-96.0912\\
    0.004	-109.5943\\
    0.006	-154.6601\\
    0.008	-249.7688\\
    0.01	-357.607\\
    0.012	-496.5867\\
    0.014	-783.3836\\
    0.016	-1102.678\\
    0.018	-1399.5623\\
    0.02	-1630.6803\\
    0.022	-1834.7787\\
    0.024	-2025.7125\\
    0.026	-2204.2168\\
    0.028	-2375.9167\\
    0.03	-2542.0607\\
    0.032	-2684.2318\\
    0.034	-2785.8951\\
    0.036	-2898.8946\\
    0.038	-3038.4763\\
    0.04	-3206.9752\\
    0.042	-3378.556\\
    0.044	-3543.743\\
    0.046	-3691.9167\\
    0.048	-3810.7216\\
    0.05	-3920.7867\\
    0.052	-4015.381\\
    0.054	-4106.9373\\
    0.056	-4184.6269\\
    0.058	-4272.8858\\
    0.06	-4328.3266\\
    0.062	-4410.1031\\
    0.064	-4488.4275\\
    0.066	-4570.678\\
    0.068	-4657.1681\\
    0.07	-4738.2313\\
    0.072	-4807.8168\\
    0.074	-4874.5612\\
    0.076	-4927.4027\\
    0.078	-4990.0544\\
    0.08	-5039.8532\\
    0.082	-5081.9134\\
    0.084	-5112.9243\\
    0.086	-5146.9366\\
    0.088	-5179.0292\\
    0.09	-5206.1591\\
    0.092	-5233.6684\\
    0.094	-5259.7129\\
    0.096	-5286.8338\\
    0.098	-5317.6558\\
    0.1	-5350.0543\\
  };
% \addlegendentry{SA-SC $\omega=0$}


\addplot[plotstyle11]
table[row sep=crcr] {%
    x	y\\
    0	-64.9977\\
    0.002	-65.4148\\
    0.004	-65.8638\\
    0.006	-66.3497\\
    0.008	-66.8783\\
    0.01	-67.4522\\
    0.012	-68.0833\\
    0.014	-68.785\\
    0.016	-69.5676\\
    0.018	-70.4754\\
    0.02	-71.6397\\
    0.022	-73.4422\\
    0.024	-75.3482\\
    0.026	-69.2077\\
    0.028	-60.3001\\
    0.03	-53.9598\\
    0.032	-48.3723\\
    0.034	-31.0895\\
    0.036	-10.5315\\
    0.038	9.9182\\
    0.04	38.5509\\
    0.042	73.4848\\
    0.044	111.6405\\
    0.046	154.5005\\
    0.048	197.0945\\
    0.05	237.5001\\
    0.052	269.214\\
    0.054	292.9884\\
    0.056	303.9591\\
    0.058	298.6991\\
    0.06	276.025\\
    0.062	245.373\\
    0.064	210.4054\\
    0.066	170.5593\\
    0.068	162.1305\\
    0.07	132.3834\\
    0.072	107.4343\\
    0.074	73.1489\\
    0.076	38.3902\\
    0.078	-9.4977\\
    0.08	-67.4598\\
    0.082	-126.8936\\
    0.084	-191.0887\\
    0.086	-251.7358\\
    0.088	-312.5222\\
    0.09	-371.2391\\
    0.092	-428.051\\
    0.094	-482.2744\\
    0.096	-533.594\\
    0.098	-581.9126\\
    0.1	-634.087\\
    0.1	-4516.2542\\
    0.098	-4426.7734\\
    0.096	-4322.9109\\
    0.094	-4216.7254\\
    0.092	-4105.7429\\
    0.09	-3984.9292\\
    0.088	-3859.6376\\
    0.086	-3738.0297\\
    0.084	-3612.2715\\
    0.082	-3488.0038\\
    0.08	-3362.3587\\
    0.078	-3239.1854\\
    0.076	-3105.4594\\
    0.074	-2936.3604\\
    0.072	-2770.4467\\
    0.07	-2596.9534\\
    0.068	-2449.2831\\
    0.066	-2254.1717\\
    0.064	-2157.7264\\
    0.062	-2050.765\\
    0.06	-1934.9389\\
    0.058	-1819.0018\\
    0.056	-1686.9532\\
    0.054	-1539.5338\\
    0.052	-1378.6985\\
    0.05	-1216.3508\\
    0.048	-1045.0336\\
    0.046	-878.769\\
    0.044	-721.1166\\
    0.042	-586.5904\\
    0.04	-467.8805\\
    0.038	-372.4142\\
    0.036	-302.7507\\
    0.034	-239.5024\\
    0.032	-187.9798\\
    0.03	-167.5366\\
    0.028	-146.8198\\
    0.026	-119.2913\\
    0.024	-96.2166\\
    0.022	-89.8879\\
    0.02	-88.8974\\
    0.018	-88.2422\\
    0.016	-87.6589\\
    0.014	-87.1165\\
    0.012	-86.6103\\
    0.01	-86.132\\
    0.008	-85.6749\\
    0.006	-85.2379\\
    0.004	-84.8184\\
    0.002	-84.4165\\
    0	-84.0346\\
  }--cycle;

\addplot [plotstyle12]
table[row sep=crcr]{%
    0	-74.5161\\
    0.002	-74.9157\\
    0.004	-75.3411\\
    0.006	-75.7938\\
    0.008	-76.2766\\
    0.01	-76.7921\\
    0.012	-77.3468\\
    0.014	-77.9508\\
    0.016	-78.6133\\
    0.018	-79.3588\\
    0.02	-80.2685\\
    0.022	-81.665\\
    0.024	-85.7824\\
    0.026	-94.2495\\
    0.028	-103.5599\\
    0.03	-110.7482\\
    0.032	-118.176\\
    0.034	-135.2959\\
    0.036	-156.6411\\
    0.038	-181.248\\
    0.04	-214.6648\\
    0.042	-256.5528\\
    0.044	-304.738\\
    0.046	-362.1342\\
    0.048	-423.9695\\
    0.05	-489.4253\\
    0.052	-554.7422\\
    0.054	-623.2727\\
    0.056	-691.4971\\
    0.058	-760.1514\\
    0.06	-829.4569\\
    0.062	-902.696\\
    0.064	-973.6605\\
    0.066	-1041.8062\\
    0.068	-1143.5763\\
    0.07	-1232.285\\
    0.072	-1331.5062\\
    0.074	-1431.6058\\
    0.076	-1533.5346\\
    0.078	-1624.3416\\
    0.08	-1714.9093\\
    0.082	-1807.4487\\
    0.084	-1901.6801\\
    0.086	-1994.8828\\
    0.088	-2086.0799\\
    0.09	-2178.0842\\
    0.092	-2266.8969\\
    0.094	-2349.4999\\
    0.096	-2428.2524\\
    0.098	-2504.343\\
    0.1	-2575.1706\\
  };
% \addlegendentry{SA-SC $\omega=0.5$}

==> figures/resultsGroupPlot/pendulum.tikz <==
% This file was created by matlab2tikz.
%
\addplot[plotstyle1]
table[row sep=crcr] {%
    x	y\\
    0	-15.7519\\
    0.001	-100\\
    0	-25.7752\\
  }--cycle;

\addplot [plotstyle2]
table[row sep=crcr]{%
    0	-20.7636\\
    0.001	-100\\
    0.1	-100\\
  };
%\addlegendentry{PA-PC}


\addplot[plotstyle3]
table[row sep=crcr] {%
    x	y\\
    0	-17.7398\\
    0.001	-17.8259\\
    0.002	-17.9052\\
    0.003	-100\\
    0.002	-46.4778\\
    0.001	-46.2866\\
    0	-46.1374\\
  }--cycle;

\addplot [plotstyle4]
table[row sep=crcr]{%
    0	-31.9386\\
    0.001	-32.0562\\
    0.002	-32.1915\\
    0.003	-100\\
    0.1	-100\\
  };
%\addlegendentry{Naive}


\addplot[plotstyle5]
table[row sep=crcr] {%
    x	y\\
    0	-19.2577\\
    0.001	-100\\
    0	-28.3812\\
  }--cycle;

\addplot [plotstyle6]
table[row sep=crcr]{%
    0	-23.8194\\
    0.001	-100\\
    0.1	-100\\
  };
%\addlegendentry{Grad}

\addplot[plotstyle13]
table[row sep=crcr] {%
x	y\\
0	-17.1434\\
0.01	-18.0485\\
0.015	-80\\
0.02    -200\\
0.015	-120\\
0.01	-22.4515\\
0	-20.3008\\
}--cycle;

\addplot [plotstyle14]
  table[row sep=crcr]{%
0	-18.7221\\
0.01	-20.25\\
0.015	-100\\
};

\addplot[plotstyle15]
table[row sep=crcr] {%
x	y\\
0	-25.0654085906206\\
0.01 -100\\
0.1	-100\\
0.01 -93\\
0	-93.8120750442329\\
}--cycle;


\addplot [plotstyle16]
  table[row sep=crcr]{%
0	-59.4387418174268\\
0.1	-100\\
};


\addplot[plotstyle7]
table[row sep=crcr] {%
    x	y\\
    0	-15.9728\\
    0.001	-16.0292\\
    0.002	-16.0858\\
    0.004	-16.1992\\
    0.006	-16.3132\\
    0.007	-16.3704\\
    0.008	-16.4278\\
    0.009	-16.4855\\
    0.01	-16.5435\\
    0.011	-16.6018\\
    0.012	-16.6606\\
    0.013	-16.7198\\
    0.014	-16.7792\\
    0.015	-16.8388\\
    0.016	-16.8988\\
    0.017	-16.9591\\
    0.018	-17.0199\\
    0.019	-17.0808\\
    0.02	-17.142\\
    0.021	-17.2033\\
    0.022	-17.2656\\
    0.023	-17.3289\\
    0.024	-17.3927\\
    0.025	-17.4569\\
    0.026	-17.5213\\
    0.027	-17.5858\\
    0.028	-17.6511\\
    0.029	-17.717\\
    0.03	-17.7832\\
    0.031	-17.8499\\
    0.032	-17.917\\
    0.033	-17.9846\\
    0.034	-18.0528\\
    0.035	-18.1214\\
    0.036	-18.1904\\
    0.037	-18.26\\
    0.038	-18.3301\\
    0.039	-18.4006\\
    0.04	-18.4716\\
    0.041	-18.5431\\
    0.042	-18.6153\\
    0.043	-18.689\\
    0.044	-18.7644\\
    0.045	-18.8404\\
    0.046	-18.917\\
    0.047	-18.9942\\
    0.048	-19.072\\
    0.049	-19.1559\\
    0.05	-19.2435\\
    0.051	-19.3325\\
    0.052	-19.4229\\
    0.053	-19.5142\\
    0.054	-19.6064\\
    0.055	-19.7005\\
    0.056	-19.7958\\
    0.057	-19.8925\\
    0.058	-19.9903\\
    0.059	-20.0899\\
    0.06	-20.1917\\
    0.061	-20.295\\
    0.062	-20.4009\\
    0.063	-20.5112\\
    0.064	-20.6248\\
    0.065	-20.7408\\
    0.066	-20.8601\\
    0.067	-20.9814\\
    0.068	-21.1062\\
    0.069	-21.2342\\
    0.07	-21.3659\\
    0.071	-21.5025\\
    0.072	-21.6446\\
    0.073	-21.7915\\
    0.074	-21.9441\\
    0.075	-22.1044\\
    0.076	-22.2734\\
    0.077	-22.4513\\
    0.078	-22.6388\\
    0.079	-22.8366\\
    0.08	-23.0482\\
    0.081	-23.273\\
    0.082	-23.509\\
    0.083	-23.743\\
    0.084	-23.9574\\
    0.085	-24.111\\
    0.086	-24.1461\\
    0.087	-23.9099\\
    0.088	-22.9678\\
    0.089	-18.2839\\
    0.09	-11.0519\\
    0.091	-7.0892\\
    0.092	-100\\
    0.091	-90.4757\\
    0.09	-77.5348\\
    0.089	-56.2441\\
    0.088	-41.5851\\
    0.087	-37.0563\\
    0.086	-34.5789\\
    0.085	-32.9942\\
    0.084	-31.8524\\
    0.083	-31.0317\\
    0.082	-30.3975\\
    0.081	-29.8835\\
    0.08	-29.4637\\
    0.079	-29.1036\\
    0.078	-28.7899\\
    0.077	-28.5045\\
    0.076	-28.2441\\
    0.075	-28.0024\\
    0.074	-27.776\\
    0.073	-27.5635\\
    0.072	-27.3623\\
    0.071	-27.1701\\
    0.07	-26.9853\\
    0.069	-26.8081\\
    0.068	-26.638\\
    0.067	-26.4735\\
    0.066	-26.3147\\
    0.065	-26.1605\\
    0.064	-26.0127\\
    0.063	-25.8698\\
    0.062	-25.7304\\
    0.061	-25.5952\\
    0.06	-25.4643\\
    0.059	-25.3369\\
    0.058	-25.2131\\
    0.057	-25.0914\\
    0.056	-24.9724\\
    0.055	-24.856\\
    0.054	-24.7415\\
    0.053	-24.6284\\
    0.052	-24.5178\\
    0.051	-24.4095\\
    0.05	-24.3026\\
    0.049	-24.197\\
    0.048	-24.0936\\
    0.047	-23.991\\
    0.046	-23.8903\\
    0.045	-23.7915\\
    0.044	-23.6946\\
    0.043	-23.5992\\
    0.042	-23.5052\\
    0.041	-23.4122\\
    0.04	-23.3208\\
    0.039	-23.2307\\
    0.038	-23.1415\\
    0.037	-23.0539\\
    0.036	-22.9685\\
    0.035	-22.8842\\
    0.034	-22.801\\
    0.033	-22.7191\\
    0.032	-22.6381\\
    0.031	-22.5581\\
    0.03	-22.4792\\
    0.029	-22.4009\\
    0.028	-22.3237\\
    0.027	-22.2472\\
    0.026	-22.1716\\
    0.025	-22.0971\\
    0.024	-22.0234\\
    0.023	-21.9502\\
    0.022	-21.8777\\
    0.021	-21.8054\\
    0.02	-21.7333\\
    0.019	-21.6619\\
    0.018	-21.591\\
    0.017	-21.5207\\
    0.016	-21.451\\
    0.015	-21.3819\\
    0.014	-21.3132\\
    0.013	-21.2451\\
    0.012	-21.1774\\
    0.011	-21.1101\\
    0.01	-21.0433\\
    0.009	-20.9771\\
    0.008	-20.9113\\
    0.007	-20.8458\\
    0.006	-20.7808\\
    0.005	-20.7161\\
    0.004	-20.6517\\
    0.003	-20.5877\\
    0.002	-20.5241\\
    0.001	-20.4606\\
    0	-20.3974\\
  }--cycle;

\addplot [plotstyle8]
table[row sep=crcr]{%
    0	-18.1851\\
    0.001	-18.2449\\
    0.002	-18.3049\\
    0.003	-18.3651\\
    0.004	-18.4255\\
    0.005	-18.4861\\
    0.006	-18.547\\
    0.007	-18.6081\\
    0.008	-18.6696\\
    0.009	-18.7313\\
    0.01	-18.7934\\
    0.011	-18.856\\
    0.012	-18.919\\
    0.013	-18.9825\\
    0.014	-19.0462\\
    0.015	-19.1104\\
    0.016	-19.1749\\
    0.017	-19.2399\\
    0.018	-19.3055\\
    0.019	-19.3714\\
    0.02	-19.4377\\
    0.021	-19.5043\\
    0.022	-19.5716\\
    0.023	-19.6395\\
    0.024	-19.7081\\
    0.025	-19.777\\
    0.026	-19.8464\\
    0.027	-19.9165\\
    0.028	-19.9874\\
    0.029	-20.059\\
    0.03	-20.1312\\
    0.031	-20.204\\
    0.032	-20.2775\\
    0.033	-20.3519\\
    0.034	-20.4269\\
    0.035	-20.5028\\
    0.036	-20.5794\\
    0.037	-20.6569\\
    0.038	-20.7358\\
    0.039	-20.8157\\
    0.04	-20.8962\\
    0.041	-20.9776\\
    0.042	-21.0603\\
    0.043	-21.1441\\
    0.044	-21.2295\\
    0.045	-21.3159\\
    0.046	-21.4037\\
    0.047	-21.4926\\
    0.048	-21.5828\\
    0.049	-21.6765\\
    0.05	-21.773\\
    0.051	-21.871\\
    0.052	-21.9704\\
    0.053	-22.0713\\
    0.054	-22.174\\
    0.055	-22.2783\\
    0.056	-22.3841\\
    0.057	-22.492\\
    0.058	-22.6017\\
    0.059	-22.7134\\
    0.06	-22.828\\
    0.061	-22.9451\\
    0.062	-23.0657\\
    0.063	-23.1905\\
    0.064	-23.3188\\
    0.065	-23.4507\\
    0.066	-23.5874\\
    0.067	-23.7274\\
    0.068	-23.8721\\
    0.069	-24.0211\\
    0.07	-24.1756\\
    0.071	-24.3363\\
    0.072	-24.5034\\
    0.073	-24.6775\\
    0.074	-24.8601\\
    0.075	-25.0534\\
    0.076	-25.2587\\
    0.077	-25.4779\\
    0.078	-25.7143\\
    0.079	-25.9701\\
    0.08	-26.256\\
    0.081	-26.5782\\
    0.082	-26.9532\\
    0.083	-27.3874\\
    0.084	-27.9049\\
    0.085	-28.5526\\
    0.086	-29.3625\\
    0.087	-30.4831\\
    0.088	-32.2764\\
    0.089	-37.264\\
    0.09	-44.2934\\
    0.091	-48.7824\\
    0.092	-100\\
    0.1	-100\\
  };
%\addlegendentry{SA-PC}


\addplot[plotstyle9]
table[row sep=crcr] {%
    x	y\\
    0	-11.6866\\
    0.004 -11.7273\\
    0.01	-11.6867\\
    0.012 -11.6505\\
    0.014 -11.555\\
    0.016 -11.4575\\
    0.018 -11.168
    0.02	-10.7422\\
    0.022 -10.1272\\
    0.024 -9.163\\
    0.026 -6.96802\\
    0.03	13.5597\\
    0.04	-100\\
    0.03	-100.\\
    0.026 -52.1259\\
    0.024 -45.5823\\
    0.022 -42.2539\\
    0.02	-39.999\\
    0.018 -38.275\\
    0.016 -36.9358\\
    0.014 -35.9484\\
    0.012 -35.1716\\
    0.01	-34.4864\\
    0.004 -32.8997\\
    0	-32.0463\\
  }--cycle;

\addplot [plotstyle10]
table[row sep=crcr]{%
    00	-21.8664\\
    0.004 -22.3135\\
    0.01	-23.0865\\
    0.012 -23.4111\\
    0.014 -23.7517\\
    0.016 -24.1966\\
    0.018 -24.7215\\
    0.02	-25.3706\\
    0.022 -26.1905\\
    0.024 -27.3227\\
    0.026 -29.547\\
    0.028 -38.5189\\
    0.03	-48.3365\\
    0.04	-100\\
  };
%\addlegendentry{SA-SC $\omega = 0$}


\addplot[plotstyle11]
table[row sep=crcr] {%
    x	y\\
    0	-13.4496\\
    0.001	-13.4985\\
    0.002	-13.5478\\
    0.003	-13.5972\\
    0.005	-13.6964\\
    0.007	-13.7954\\
    0.008	-13.8451\\
    0.009	-13.8949\\
    0.01	-13.9451\\
    0.011	-13.9955\\
    0.012	-14.0462\\
    0.014	-14.1482\\
    0.015	-14.1995\\
    0.016	-14.251\\
    0.017	-14.3026\\
    0.018	-14.3546\\
    0.019	-14.407\\
    0.02	-14.4602\\
    0.021	-14.5141\\
    0.022	-14.5685\\
    0.023	-14.623\\
    0.024	-14.6773\\
    0.025	-14.7314\\
    0.026	-14.7854\\
    0.027	-14.8397\\
    0.028	-14.895\\
    0.029	-14.9513\\
    0.03	-15.0087\\
    0.031	-15.0676\\
    0.032	-15.1275\\
    0.033	-15.1881\\
    0.034	-15.2493\\
    0.035	-15.3106\\
    0.036	-15.3726\\
    0.037	-15.4351\\
    0.038	-15.4985\\
    0.039	-15.5627\\
    0.04	-15.6277\\
    0.041	-15.6939\\
    0.042	-15.7627\\
    0.043	-15.8344\\
    0.044	-15.91\\
    0.045	-15.9897\\
    0.046	-16.074\\
    0.047	-16.1618\\
    0.048	-16.2539\\
    0.049	-16.3519\\
    0.05	-16.4558\\
    0.051	-16.5658\\
    0.052	-16.6826\\
    0.053	-16.8076\\
    0.054	-16.9404\\
    0.055	-17.0831\\
    0.056	-17.2325\\
    0.057	-17.3791\\
    0.058	-17.509\\
    0.059	-17.5979\\
    0.06	-17.613\\
    0.061	-17.5007\\
    0.062	-17.1636\\
    0.063	-16.1696\\
    0.064	-13.0381\\
    0.065	-9.0762\\
    0.066	-7.0792\\
    0.067	-5.4053\\
    0.068	16.0971\\
    0.069	-100\\
    0.068	-137.8559\\
    0.067	-79.1967\\
    0.066	-73.3684\\
    0.065	-66.7726\\
    0.064	-54.651\\
    0.063	-44.2203\\
    0.062	-39.7341\\
    0.061	-37.2588\\
    0.06	-35.4964\\
    0.059	-34.188\\
    0.058	-33.2064\\
    0.057	-32.4078\\
    0.056	-31.7844\\
    0.055	-31.2709\\
    0.054	-30.8501\\
    0.053	-30.4936\\
    0.052	-30.1804\\
    0.051	-29.9047\\
    0.05	-29.6556\\
    0.049	-29.4252\\
    0.048	-29.2095\\
    0.047	-29.0066\\
    0.046	-28.8142\\
    0.045	-28.632\\
    0.044	-28.4594\\
    0.043	-28.2937\\
    0.042	-28.1335\\
    0.041	-27.979\\
    0.04	-27.8293\\
    0.039	-27.6842\\
    0.038	-27.5432\\
    0.037	-27.4056\\
    0.036	-27.2717\\
    0.035	-27.1402\\
    0.034	-27.0107\\
    0.033	-26.8846\\
    0.032	-26.7611\\
    0.031	-26.6392\\
    0.03	-26.5196\\
    0.029	-26.4021\\
    0.028	-26.289\\
    0.027	-26.1781\\
    0.026	-26.0696\\
    0.025	-25.9627\\
    0.024	-25.858\\
    0.023	-25.756\\
    0.022	-25.6561\\
    0.021	-25.5586\\
    0.02	-25.4646\\
    0.019	-25.3735\\
    0.018	-25.2845\\
    0.017	-25.1968\\
    0.016	-25.11\\
    0.015	-25.0246\\
    0.014	-24.9403\\
    0.013	-24.8569\\
    0.012	-24.7744\\
    0.011	-24.693\\
    0.01	-24.6126\\
    0.009	-24.5333\\
    0.008	-24.455\\
    0.007	-24.378\\
    0.006	-24.3021\\
    0.005	-24.2268\\
    0.004	-24.1527\\
    0.003	-24.0794\\
    0.002	-24.0069\\
    0.001	-23.9356\\
    0	-23.865\\
  }--cycle;

\addplot [plotstyle12]
table[row sep=crcr]{%
    0	-18.6573\\
    0.001	-18.7171\\
    0.002	-18.7773\\
    0.003	-18.8383\\
    0.004	-18.8997\\
    0.005	-18.9616\\
    0.006	-19.024\\
    0.007	-19.0867\\
    0.008	-19.1501\\
    0.009	-19.2141\\
    0.01	-19.2788\\
    0.011	-19.3443\\
    0.012	-19.4103\\
    0.013	-19.477\\
    0.014	-19.5443\\
    0.015	-19.612\\
    0.016	-19.6805\\
    0.017	-19.7497\\
    0.018	-19.8195\\
    0.019	-19.8903\\
    0.02	-19.9624\\
    0.021	-20.0364\\
    0.022	-20.1123\\
    0.023	-20.1895\\
    0.024	-20.2676\\
    0.025	-20.347\\
    0.026	-20.4275\\
    0.027	-20.5089\\
    0.028	-20.592\\
    0.029	-20.6767\\
    0.03	-20.7641\\
    0.031	-20.8534\\
    0.032	-20.9443\\
    0.033	-21.0363\\
    0.034	-21.13\\
    0.035	-21.2254\\
    0.036	-21.3221\\
    0.037	-21.4203\\
    0.038	-21.5208\\
    0.039	-21.6235\\
    0.04	-21.7285\\
    0.041	-21.8365\\
    0.042	-21.9481\\
    0.043	-22.0641\\
    0.044	-22.1847\\
    0.045	-22.3109\\
    0.046	-22.4441\\
    0.047	-22.5842\\
    0.048	-22.7317\\
    0.049	-22.8886\\
    0.05	-23.0557\\
    0.051	-23.2353\\
    0.052	-23.4315\\
    0.053	-23.6506\\
    0.054	-23.8952\\
    0.055	-24.177\\
    0.056	-24.5084\\
    0.057	-24.8934\\
    0.058	-25.3577\\
    0.059	-25.893\\
    0.06	-26.5547\\
    0.061	-27.3798\\
    0.062	-28.4488\\
    0.063	-30.195\\
    0.064	-33.8445\\
    0.065	-37.9244\\
    0.066	-40.2238\\
    0.067	-42.301\\
    0.068	-60.8794\\
    0.069	-100\\
    0.1	-100\\
  };
%\addlegendentry{SA-SC $\omega = 0.5$}

==> figures/resultsGroupPlot/quad1D-td3.tikz <==
% This file was created by matlab2tikz.
%
\addplot[plotstyle1]
table[row sep=crcr] {%
    x	y\\
    0	-22.8777\\
    0.01	-23.4257\\
    0.02	-29.5361\\
    0.03	-46.0714\\
    0.04	-60.5964\\
    0.05	-76.3823\\
    0.06	-93.504\\
    0.07	-112.1464\\
    0.08	-127.8745\\
    0.09	-143.5736\\
    0.1	-159.0211\\
    0.11	-173.4724\\
    0.12	-186.8963\\
    0.13	-200.5471\\
    0.14	-214.4552\\
    0.15	-227.1868\\
    0.16	-238.547\\
    0.17	-249.7141\\
    0.18	-261.1362\\
    0.19	-272.872\\
    0.2	-285.5401\\
    0.21	-297.3356\\
    0.22	-307.7111\\
    0.23	-317.4143\\
    0.24	-327.885\\
    0.25	-339.3878\\
    0.26	-350.7214\\
    0.27	-360.3095\\
    0.28	-368.4972\\
    0.29	-374.7263\\
    0.3	-379.5866\\
    0.31	-383.7214\\
    0.32	-387.4266\\
    0.33	-390.8073\\
    0.34	-393.9949\\
    0.35	-397.0389\\
    0.36	-399.969\\
    0.37	-402.8032\\
    0.38	-405.5844\\
    0.39	-408.4036\\
    0.4	-411.1226\\
    0.41	-413.7775\\
    0.42	-416.3234\\
    0.43	-418.8395\\
    0.44	-421.3782\\
    0.45	-423.8739\\
    0.46	-426.3476\\
    0.47	-428.7633\\
    0.48	-431.2014\\
    0.49	-433.5812\\
    0.5	-435.9536\\
    0.5	-494.1617\\
    0.49	-492.0111\\
    0.48	-489.775\\
    0.47	-487.4707\\
    0.46	-485.0885\\
    0.45	-482.5687\\
    0.44	-479.9459\\
    0.43	-477.1575\\
    0.42	-474.2247\\
    0.41	-471.1233\\
    0.4	-467.8011\\
    0.39	-464.2227\\
    0.38	-460.4135\\
    0.37	-456.321\\
    0.36	-451.9399\\
    0.35	-447.075\\
    0.34	-441.8293\\
    0.33	-436.0789\\
    0.32	-429.6966\\
    0.31	-422.7823\\
    0.3	-415.2409\\
    0.29	-406.8905\\
    0.28	-398.178\\
    0.27	-390.3091\\
    0.26	-383.1237\\
    0.25	-376.612\\
    0.24	-370.2466\\
    0.23	-363.3707\\
    0.22	-356.2018\\
    0.21	-348.4732\\
    0.2	-340.1881\\
    0.19	-331.9433\\
    0.18	-323.5027\\
    0.17	-313.5928\\
    0.16	-301.7818\\
    0.15	-287.3237\\
    0.14	-272.5014\\
    0.13	-258.0381\\
    0.12	-245.3583\\
    0.11	-232.4541\\
    0.1	-220.0847\\
    0.09	-207.1482\\
    0.08	-193.7073\\
    0.07	-178.7439\\
    0.06	-163.3022\\
    0.05	-149.5911\\
    0.04	-134.0099\\
    0.03	-106.2295\\
    0.02	-41.5304\\
    0.01	-27.7104\\
    0	-27.2444\\
  }--cycle;

\addplot [plotstyle2]
table[row sep=crcr]{%
    0	-25.061\\
    0.01	-25.568\\
    0.02	-35.5332\\
    0.03	-76.1505\\
    0.04	-97.3032\\
    0.05	-112.9867\\
    0.06	-128.4031\\
    0.07	-145.4451\\
    0.08	-160.7909\\
    0.09	-175.3609\\
    0.1	-189.5529\\
    0.11	-202.9633\\
    0.12	-216.1273\\
    0.13	-229.2926\\
    0.14	-243.4783\\
    0.15	-257.2553\\
    0.16	-270.1644\\
    0.17	-281.6534\\
    0.18	-292.3194\\
    0.19	-302.4076\\
    0.2	-312.8641\\
    0.21	-322.9044\\
    0.22	-331.9565\\
    0.23	-340.3925\\
    0.24	-349.0658\\
    0.25	-357.9999\\
    0.26	-366.9226\\
    0.27	-375.3093\\
    0.28	-383.3376\\
    0.29	-390.8084\\
    0.3	-397.4137\\
    0.31	-403.2518\\
    0.32	-408.5616\\
    0.33	-413.4431\\
    0.34	-417.9121\\
    0.35	-422.0569\\
    0.36	-425.9544\\
    0.37	-429.5621\\
    0.38	-432.999\\
    0.39	-436.3131\\
    0.4	-439.4619\\
    0.41	-442.4504\\
    0.42	-445.2741\\
    0.43	-447.9985\\
    0.44	-450.6621\\
    0.45	-453.2213\\
    0.46	-455.7181\\
    0.47	-458.117\\
    0.48	-460.4882\\
    0.49	-462.7962\\
    0.5	-465.0577\\
  };
%\addlegendentry{PA-PC}


\addplot[plotstyle3]
table[row sep=crcr] {%
    x	y\\
    0	-23.929\\
    0.01	-24.1245\\
    0.02	-31.237\\
    0.03	-45.1407\\
    0.04	-55.9915\\
    0.05	-77.2329\\
    0.06	-107.4404\\
    0.07	-126.5836\\
    0.08	-141.4871\\
    0.09	-156.0444\\
    0.1	-170.1339\\
    0.11	-183.7852\\
    0.12	-197.177\\
    0.13	-209.2492\\
    0.14	-220.5252\\
    0.15	-231.789\\
    0.16	-242.8\\
    0.17	-253.1028\\
    0.18	-263.1288\\
    0.19	-272.2139\\
    0.2	-281.2319\\
    0.21	-289.8397\\
    0.22	-299.1605\\
    0.23	-308.7294\\
    0.24	-318.0901\\
    0.25	-327.0912\\
    0.26	-335.0638\\
    0.27	-342.3983\\
    0.28	-349.4101\\
    0.29	-356.413\\
    0.3	-363.2815\\
    0.31	-369.1405\\
    0.32	-374.5583\\
    0.33	-379.7181\\
    0.34	-384.7443\\
    0.35	-389.5591\\
    0.36	-394.2328\\
    0.37	-398.803\\
    0.38	-403.2064\\
    0.39	-407.4969\\
    0.4	-411.6888\\
    0.41	-415.5931\\
    0.42	-419.2612\\
    0.43	-422.6611\\
    0.44	-425.829\\
    0.45	-428.835\\
    0.46	-431.6291\\
    0.47	-434.2358\\
    0.48	-436.6914\\
    0.49	-439.0249\\
    0.5	-441.232\\
    0.5	-485.6356\\
    0.49	-483.1342\\
    0.48	-480.4604\\
    0.47	-477.6279\\
    0.46	-474.6234\\
    0.45	-471.4756\\
    0.44	-468.2229\\
    0.43	-464.9155\\
    0.42	-461.5571\\
    0.41	-458.1682\\
    0.4	-454.7471\\
    0.39	-451.23\\
    0.38	-447.6173\\
    0.37	-443.8637\\
    0.36	-439.8907\\
    0.35	-435.7327\\
    0.34	-431.255\\
    0.33	-426.22\\
    0.32	-420.4981\\
    0.31	-413.965\\
    0.3	-406.7214\\
    0.29	-398.3006\\
    0.28	-390.7421\\
    0.27	-383.2219\\
    0.26	-375.5728\\
    0.25	-367.8706\\
    0.24	-360.2953\\
    0.23	-353.2906\\
    0.22	-346.3736\\
    0.21	-337.7422\\
    0.2	-327.0889\\
    0.19	-317.242\\
    0.18	-307.1733\\
    0.17	-297.36\\
    0.16	-289.339\\
    0.15	-281.8799\\
    0.14	-273.9072\\
    0.13	-265.717\\
    0.12	-257.0328\\
    0.11	-248.1152\\
    0.1	-238.1532\\
    0.09	-226.3095\\
    0.08	-212.7687\\
    0.07	-198.2337\\
    0.06	-185.2519\\
    0.05	-175.496\\
    0.04	-162.619\\
    0.03	-139.5355\\
    0.02	-77.2401\\
    0.01	-29.8975\\
    0	-26.359\\
  }--cycle;

\addplot [plotstyle4]
table[row sep=crcr]{%
    0	-25.144\\
    0.01	-27.011\\
    0.02	-54.2386\\
    0.03	-92.3381\\
    0.04	-109.3052\\
    0.05	-126.3645\\
    0.06	-146.3461\\
    0.07	-162.4087\\
    0.08	-177.1279\\
    0.09	-191.1769\\
    0.1	-204.1435\\
    0.11	-215.9502\\
    0.12	-227.1049\\
    0.13	-237.4831\\
    0.14	-247.2162\\
    0.15	-256.8345\\
    0.16	-266.0695\\
    0.17	-275.2314\\
    0.18	-285.151\\
    0.19	-294.7279\\
    0.2	-304.1604\\
    0.21	-313.7909\\
    0.22	-322.7671\\
    0.23	-331.01\\
    0.24	-339.1927\\
    0.25	-347.4809\\
    0.26	-355.3183\\
    0.27	-362.8101\\
    0.28	-370.0761\\
    0.29	-377.3568\\
    0.3	-385.0014\\
    0.31	-391.5528\\
    0.32	-397.5282\\
    0.33	-402.969\\
    0.34	-407.9997\\
    0.35	-412.6459\\
    0.36	-417.0617\\
    0.37	-421.3334\\
    0.38	-425.4119\\
    0.39	-429.3635\\
    0.4	-433.2179\\
    0.41	-436.8806\\
    0.42	-440.4092\\
    0.43	-443.7883\\
    0.44	-447.0259\\
    0.45	-450.1553\\
    0.46	-453.1262\\
    0.47	-455.9318\\
    0.48	-458.5759\\
    0.49	-461.0796\\
    0.5	-463.4338\\
  };
%\addlegendentry{Naive}


\addplot[plotstyle5]
table[row sep=crcr] {%
    x	y\\
    0	-23.8384\\
    0.01	-20.1944\\
    0.02	-20.224\\
    0.03	-25.4668\\
    0.04	-35.3234\\
    0.05	-62.4901\\
    0.06	-87.6931\\
    0.07	-102.7084\\
    0.08	-112.9642\\
    0.09	-122.1415\\
    0.1	-131.6024\\
    0.11	-141.4012\\
    0.12	-152.5678\\
    0.13	-164.2738\\
    0.14	-174.93\\
    0.15	-184.2449\\
    0.16	-192.6442\\
    0.17	-200.3284\\
    0.18	-207.42\\
    0.19	-214.0825\\
    0.2	-220.6434\\
    0.21	-227.5867\\
    0.22	-234.3274\\
    0.23	-240.8485\\
    0.24	-247.1654\\
    0.25	-253.315\\
    0.26	-259.7216\\
    0.27	-266.9946\\
    0.28	-274.7434\\
    0.29	-282.5687\\
    0.3	-290.0213\\
    0.31	-296.7431\\
    0.32	-302.9469\\
    0.33	-308.9519\\
    0.34	-314.4083\\
    0.35	-319.4103\\
    0.36	-324.1126\\
    0.37	-328.6069\\
    0.38	-332.9956\\
    0.39	-337.4274\\
    0.4	-341.7639\\
    0.41	-346.0441\\
    0.42	-350.2484\\
    0.43	-354.3076\\
    0.44	-358.4897\\
    0.45	-362.6136\\
    0.46	-366.6712\\
    0.47	-370.6473\\
    0.48	-374.5724\\
    0.49	-378.4796\\
    0.5	-382.3955\\
    0.5	-477.7902\\
    0.49	-475.9797\\
    0.48	-474.079\\
    0.47	-472.0759\\
    0.46	-469.9027\\
    0.45	-467.5833\\
    0.44	-465.1337\\
    0.43	-462.484\\
    0.42	-459.5921\\
    0.41	-456.5449\\
    0.4	-453.2433\\
    0.39	-449.6227\\
    0.38	-445.6148\\
    0.37	-441.3449\\
    0.36	-436.9941\\
    0.35	-432.2995\\
    0.34	-427.2158\\
    0.33	-421.4178\\
    0.32	-415.117\\
    0.31	-409.7034\\
    0.3	-403.9064\\
    0.29	-398.0388\\
    0.28	-392.6879\\
    0.27	-387.7939\\
    0.26	-383.3966\\
    0.25	-379.1601\\
    0.24	-374.6614\\
    0.23	-370.0129\\
    0.22	-365.1347\\
    0.21	-359.9477\\
    0.2	-354.3805\\
    0.19	-348.4427\\
    0.18	-342.1942\\
    0.17	-335.5449\\
    0.16	-328.339\\
    0.15	-320.5271\\
    0.14	-312.528\\
    0.13	-303.5197\\
    0.12	-293.4501\\
    0.11	-282.2823\\
    0.1	-270.1124\\
    0.09	-256.5157\\
    0.08	-241.8176\\
    0.07	-224.5917\\
    0.06	-206.4793\\
    0.05	-180.486\\
    0.04	-154.6056\\
    0.03	-124.9935\\
    0.02	-77.4991\\
    0.01	-40.3622\\
    0	-26.0882\\
  }--cycle;

\addplot [plotstyle6]
table[row sep=crcr]{%
    0	-24.9633\\
    0.01	-30.2783\\
    0.02	-48.8615\\
    0.03	-75.2301\\
    0.04	-94.9645\\
    0.05	-121.488\\
    0.06	-147.0862\\
    0.07	-163.6501\\
    0.08	-177.3909\\
    0.09	-189.3286\\
    0.1	-200.8574\\
    0.11	-211.8417\\
    0.12	-223.0089\\
    0.13	-233.8968\\
    0.14	-243.729\\
    0.15	-252.386\\
    0.16	-260.4916\\
    0.17	-267.9366\\
    0.18	-274.8071\\
    0.19	-281.2626\\
    0.2	-287.5119\\
    0.21	-293.7672\\
    0.22	-299.7311\\
    0.23	-305.4307\\
    0.24	-310.9134\\
    0.25	-316.2376\\
    0.26	-321.5591\\
    0.27	-327.3942\\
    0.28	-333.7157\\
    0.29	-340.3038\\
    0.3	-346.9638\\
    0.31	-353.2232\\
    0.32	-359.0319\\
    0.33	-365.1848\\
    0.34	-370.8121\\
    0.35	-375.8549\\
    0.36	-380.5534\\
    0.37	-384.9759\\
    0.38	-389.3052\\
    0.39	-393.5251\\
    0.4	-397.5036\\
    0.41	-401.2945\\
    0.42	-404.9203\\
    0.43	-408.3958\\
    0.44	-411.8117\\
    0.45	-415.0985\\
    0.46	-418.287\\
    0.47	-421.3616\\
    0.48	-424.3257\\
    0.49	-427.2296\\
    0.5	-430.0929\\
  };
%\addlegendentry{Grad}

\addplot[plotstyle13]
table[row sep=crcr] {%
x	y\\
0	-18.2083\\
0.05	-15.7224\\
0.1	-63.7249\\
0.15	-153.0151\\
0.2	-216.5467\\
0.25	-288.202\\
0.3	-358.6409\\
0.35	-415.7864\\
0.4	-469.4726\\
0.45	-514.2623\\
0.5	-545.4054\\
0.5	-572.5667\\
0.45	-544.5126\\
0.4	-522.7828\\
0.35	-497.4987\\
0.3	-459.867\\
0.25	-400.5373\\
0.2	-316.5146\\
0.15	-218.4635\\
0.1	-158.9409\\
0.05	-85.2189\\
0	-23.0347\\
}--cycle;


\addplot [plotstyle14]
  table[row sep=crcr]{%
0	-20.6215\\
0.05	-50.4706\\
0.1	-111.3329\\
0.15	-185.7393\\
0.2	-266.5306\\
0.25	-344.3697\\
0.3	-409.254\\
0.35	-456.6425\\
0.4	-496.1277\\
0.45	-529.3874\\
0.5	-558.9861\\
};




\addplot[plotstyle7]
table[row sep=crcr] {%
    x	y\\
    0	-26.9083\\
    0.01	-27.2925\\
    0.02	-27.7417\\
    0.03	-28.289\\
    0.04	-28.9443\\
    0.05	-29.6594\\
    0.06	-30.4252\\
    0.07	-31.3106\\
    0.08	-32.3424\\
    0.09	-33.5088\\
    0.1	-34.7652\\
    0.11	-36.1658\\
    0.12	-37.6686\\
    0.13	-39.2172\\
    0.14	-40.6007\\
    0.15	-41.7344\\
    0.16	-42.7384\\
    0.17	-43.782\\
    0.18	-44.9452\\
    0.19	-46.4169\\
    0.2	-48.0722\\
    0.21	-49.9744\\
    0.22	-52.0333\\
    0.23	-54.2947\\
    0.24	-56.7778\\
    0.25	-59.2357\\
    0.26	-61.7306\\
    0.27	-64.4234\\
    0.28	-67.1254\\
    0.29	-69.8602\\
    0.3	-72.7828\\
    0.31	-75.8703\\
    0.32	-78.9607\\
    0.33	-82.0933\\
    0.34	-85.2356\\
    0.35	-88.551\\
    0.36	-91.8529\\
    0.37	-95.086\\
    0.38	-98.4308\\
    0.39	-101.7878\\
    0.4	-105.1406\\
    0.41	-108.4712\\
    0.42	-111.8217\\
    0.43	-115.1831\\
    0.44	-118.4931\\
    0.45	-121.8106\\
    0.46	-125.0549\\
    0.47	-128.3064\\
    0.48	-131.5433\\
    0.49	-134.7562\\
    0.5	-137.9816\\
    0.5	-242.4155\\
    0.49	-237.449\\
    0.48	-232.5548\\
    0.47	-227.6208\\
    0.46	-222.7361\\
    0.45	-217.8623\\
    0.44	-212.9271\\
    0.43	-207.8464\\
    0.42	-202.7154\\
    0.41	-197.3363\\
    0.4	-191.9019\\
    0.39	-186.2807\\
    0.38	-180.6942\\
    0.37	-175.1828\\
    0.36	-169.8189\\
    0.35	-164.6216\\
    0.34	-159.5133\\
    0.33	-154.2862\\
    0.32	-148.6889\\
    0.31	-142.9092\\
    0.3	-137.2007\\
    0.29	-131.6205\\
    0.28	-125.9997\\
    0.27	-120.3166\\
    0.26	-114.5905\\
    0.25	-108.8552\\
    0.24	-102.941\\
    0.23	-97.2228\\
    0.22	-91.6154\\
    0.21	-85.6822\\
    0.2	-79.9919\\
    0.19	-74.3051\\
    0.18	-68.5269\\
    0.17	-62.671\\
    0.16	-57.1684\\
    0.15	-52.245\\
    0.14	-48.1518\\
    0.13	-45.0993\\
    0.12	-43.0667\\
    0.11	-41.7324\\
    0.1	-40.8171\\
    0.09	-40.1159\\
    0.08	-39.5107\\
    0.07	-38.9559\\
    0.06	-38.4386\\
    0.05	-37.9486\\
    0.04	-37.4828\\
    0.03	-37.0428\\
    0.02	-36.6127\\
    0.01	-36.1964\\
    0	-35.7953\\
  }--cycle;

\addplot [plotstyle8]
table[row sep=crcr]{%
    0	-31.3518\\
    0.01	-31.7444\\
    0.02	-32.1772\\
    0.03	-32.6659\\
    0.04	-33.2135\\
    0.05	-33.804\\
    0.06	-34.4319\\
    0.07	-35.1333\\
    0.08	-35.9266\\
    0.09	-36.8123\\
    0.1	-37.7911\\
    0.11	-38.9491\\
    0.12	-40.3676\\
    0.13	-42.1583\\
    0.14	-44.3762\\
    0.15	-46.9897\\
    0.16	-49.9534\\
    0.17	-53.2265\\
    0.18	-56.7361\\
    0.19	-60.361\\
    0.2	-64.0321\\
    0.21	-67.8283\\
    0.22	-71.8243\\
    0.23	-75.7588\\
    0.24	-79.8594\\
    0.25	-84.0455\\
    0.26	-88.1606\\
    0.27	-92.37\\
    0.28	-96.5625\\
    0.29	-100.7404\\
    0.3	-104.9918\\
    0.31	-109.3898\\
    0.32	-113.8248\\
    0.33	-118.1897\\
    0.34	-122.3744\\
    0.35	-126.5863\\
    0.36	-130.8359\\
    0.37	-135.1344\\
    0.38	-139.5625\\
    0.39	-144.0343\\
    0.4	-148.5212\\
    0.41	-152.9037\\
    0.42	-157.2686\\
    0.43	-161.5147\\
    0.44	-165.7101\\
    0.45	-169.8365\\
    0.46	-173.8955\\
    0.47	-177.9636\\
    0.48	-182.049\\
    0.49	-186.1026\\
    0.5	-190.1986\\
  };
%\addlegendentry{SA-PC}


\addplot[plotstyle9]
table[row sep=crcr] {%
    x	y\\
    0	-22.997\\
    0.01	-23.3128\\
    0.02	-23.6921\\
    0.03	-24.208\\
    0.04	-25.2825\\
    0.05	-27.4072\\
    0.06	-30.7575\\
    0.07	-38.9141\\
    0.08	-53.0319\\
    0.09	-65.653\\
    0.1	-75.6795\\
    0.11	-83.6269\\
    0.12	-90.0491\\
    0.13	-96.2023\\
    0.14	-102.0055\\
    0.15	-107.9126\\
    0.16	-114.0129\\
    0.17	-120.1567\\
    0.18	-127.5073\\
    0.19	-136.5082\\
    0.2	-145.3179\\
    0.21	-154.1556\\
    0.22	-163.9131\\
    0.23	-174.7293\\
    0.24	-186.2349\\
    0.25	-196.9788\\
    0.26	-206.4778\\
    0.27	-214.8201\\
    0.28	-222.2903\\
    0.29	-229.3719\\
    0.3	-236.0676\\
    0.31	-242.4016\\
    0.32	-248.7083\\
    0.33	-254.7641\\
    0.34	-260.5762\\
    0.35	-266.2698\\
    0.36	-271.753\\
    0.37	-277.1931\\
    0.38	-282.5543\\
    0.39	-287.8375\\
    0.4	-293.0345\\
    0.41	-298.0875\\
    0.42	-303.0356\\
    0.43	-307.9771\\
    0.44	-312.899\\
    0.45	-317.6226\\
    0.46	-322.212\\
    0.47	-326.683\\
    0.48	-331.0306\\
    0.49	-335.249\\
    0.5	-339.3944\\
    0.5	-479.0715\\
    0.49	-476.6396\\
    0.48	-474.1241\\
    0.47	-471.5798\\
    0.46	-468.9195\\
    0.45	-466.1373\\
    0.44	-463.2232\\
    0.43	-460.2123\\
    0.42	-457.0169\\
    0.41	-453.6609\\
    0.4	-450.0825\\
    0.39	-446.3325\\
    0.38	-442.3674\\
    0.37	-438.1013\\
    0.36	-433.5149\\
    0.35	-428.6229\\
    0.34	-423.3287\\
    0.33	-417.8827\\
    0.32	-412.0204\\
    0.31	-405.7405\\
    0.3	-399.3891\\
    0.29	-392.4483\\
    0.28	-384.9085\\
    0.27	-376.5387\\
    0.26	-366.8421\\
    0.25	-355.6295\\
    0.24	-342.3494\\
    0.23	-327.2455\\
    0.22	-308.9971\\
    0.21	-288.4583\\
    0.2	-270.7059\\
    0.19	-254.6045\\
    0.18	-240.1832\\
    0.17	-225.6383\\
    0.16	-210.0624\\
    0.15	-195.1542\\
    0.14	-179.4556\\
    0.13	-162.425\\
    0.12	-145.687\\
    0.11	-128.082\\
    0.1	-110.9082\\
    0.09	-97.2918\\
    0.08	-86.62\\
    0.07	-76.0344\\
    0.06	-61.0728\\
    0.05	-39.1119\\
    0.04	-30.0118\\
    0.03	-28.7102\\
    0.02	-28.1873\\
    0.01	-27.7859\\
    0	-27.4462\\
  }--cycle;

\addplot [plotstyle10,forget plot]
table[row sep=crcr]{%
    0	-25.2216\\
    0.01	-25.5494\\
    0.02	-25.9397\\
    0.03	-26.4591\\
    0.04	-27.6472\\
    0.05	-33.2596\\
    0.06	-45.9151\\
    0.07	-57.4742\\
    0.08	-69.826\\
    0.09	-81.4724\\
    0.1	-93.2938\\
    0.11	-105.8545\\
    0.12	-117.8681\\
    0.13	-129.3137\\
    0.14	-140.7306\\
    0.15	-151.5334\\
    0.16	-162.0376\\
    0.17	-172.8975\\
    0.18	-183.8453\\
    0.19	-195.5563\\
    0.2	-208.0119\\
    0.21	-221.3069\\
    0.22	-236.4551\\
    0.23	-250.9874\\
    0.24	-264.2922\\
    0.25	-276.3042\\
    0.26	-286.66\\
    0.27	-295.6794\\
    0.28	-303.5994\\
    0.29	-310.9101\\
    0.3	-317.7283\\
    0.31	-324.071\\
    0.32	-330.3643\\
    0.33	-336.3234\\
    0.34	-341.9525\\
    0.35	-347.4463\\
    0.36	-352.634\\
    0.37	-357.6472\\
    0.38	-362.4609\\
    0.39	-367.085\\
    0.4	-371.5585\\
    0.41	-375.8742\\
    0.42	-380.0263\\
    0.43	-384.0947\\
    0.44	-388.0611\\
    0.45	-391.8799\\
    0.46	-395.5657\\
    0.47	-399.1314\\
    0.48	-402.5773\\
    0.49	-405.9443\\
    0.5	-409.2329\\
  };
%\addlegendentry{SA-SC $\omega = 0$}


\addplot[plotstyle11]
table[row sep=crcr] {%
    x	y\\
    0	-24.9398\\
    0.01	-25.2637\\
    0.02	-25.6575\\
    0.03	-26.1725\\
    0.04	-26.6655\\
    0.05	-26.905\\
    0.06	-26.7336\\
    0.07	-26.3614\\
    0.08	-26.3781\\
    0.09	-28.6116\\
    0.1	-30.205\\
    0.11	-32.5808\\
    0.12	-36.759\\
    0.13	-42.1333\\
    0.14	-48.5108\\
    0.15	-56.3271\\
    0.16	-64.8009\\
    0.17	-72.9468\\
    0.18	-80.5519\\
    0.19	-87.6397\\
    0.2	-93.9813\\
    0.21	-99.9721\\
    0.22	-105.4538\\
    0.23	-110.8749\\
    0.24	-116.1062\\
    0.25	-121.3328\\
    0.26	-126.5183\\
    0.27	-131.6892\\
    0.28	-136.6791\\
    0.29	-141.7278\\
    0.3	-146.7952\\
    0.31	-151.8588\\
    0.32	-157.1847\\
    0.33	-162.4336\\
    0.34	-167.6488\\
    0.35	-172.7939\\
    0.36	-178.1491\\
    0.37	-183.7261\\
    0.38	-189.219\\
    0.39	-194.9833\\
    0.4	-200.6676\\
    0.41	-206.2076\\
    0.42	-211.6591\\
    0.43	-216.9963\\
    0.44	-222.3542\\
    0.45	-227.6401\\
    0.46	-232.723\\
    0.47	-237.8198\\
    0.48	-243.0069\\
    0.49	-248.1423\\
    0.5	-253.1098\\
    0.5	-385.823\\
    0.49	-380.7364\\
    0.48	-375.5752\\
    0.47	-370.3477\\
    0.46	-364.9932\\
    0.45	-359.6164\\
    0.44	-354.2715\\
    0.43	-348.9376\\
    0.42	-343.7247\\
    0.41	-338.2725\\
    0.4	-332.5368\\
    0.39	-326.4751\\
    0.38	-319.9834\\
    0.37	-313.1812\\
    0.36	-306.2432\\
    0.35	-299.2716\\
    0.34	-291.9983\\
    0.33	-284.5107\\
    0.32	-276.7912\\
    0.31	-268.4333\\
    0.3	-259.6322\\
    0.29	-250.8104\\
    0.28	-241.9361\\
    0.27	-232.3407\\
    0.26	-222.5382\\
    0.25	-212.2613\\
    0.24	-201.9141\\
    0.23	-190.7861\\
    0.22	-179.4864\\
    0.21	-168.0174\\
    0.2	-157.1327\\
    0.19	-146.7256\\
    0.18	-137.2022\\
    0.17	-128.1747\\
    0.16	-119.8504\\
    0.15	-111.5597\\
    0.14	-103.4578\\
    0.13	-95.2161\\
    0.12	-86.8553\\
    0.11	-78.5742\\
    0.1	-70.2804\\
    0.09	-61.3519\\
    0.08	-51.4846\\
    0.07	-46.7368\\
    0.06	-42.0666\\
    0.05	-38.185\\
    0.04	-35.5663\\
    0.03	-33.9148\\
    0.02	-33.0268\\
    0.01	-32.4726\\
    0	-32.008\\
  }--cycle;

\addplot [plotstyle12,forget plot]
table[row sep=crcr]{%
    0	-28.4739\\
    0.01	-28.8682\\
    0.02	-29.3422\\
    0.03	-30.0436\\
    0.04	-31.1159\\
    0.05	-32.545\\
    0.06	-34.4001\\
    0.07	-36.5491\\
    0.08	-38.9313\\
    0.09	-44.9817\\
    0.1	-50.2427\\
    0.11	-55.5775\\
    0.12	-61.8072\\
    0.13	-68.6747\\
    0.14	-75.9843\\
    0.15	-83.9434\\
    0.16	-92.3257\\
    0.17	-100.5607\\
    0.18	-108.877\\
    0.19	-117.1826\\
    0.2	-125.557\\
    0.21	-133.9948\\
    0.22	-142.4701\\
    0.23	-150.8305\\
    0.24	-159.0102\\
    0.25	-166.797\\
    0.26	-174.5282\\
    0.27	-182.015\\
    0.28	-189.3076\\
    0.29	-196.2691\\
    0.3	-203.2137\\
    0.31	-210.146\\
    0.32	-216.9879\\
    0.33	-223.4721\\
    0.34	-229.8236\\
    0.35	-236.0328\\
    0.36	-242.1961\\
    0.37	-248.4537\\
    0.38	-254.6012\\
    0.39	-260.7292\\
    0.4	-266.6022\\
    0.41	-272.2401\\
    0.42	-277.6919\\
    0.43	-282.967\\
    0.44	-288.3129\\
    0.45	-293.6283\\
    0.46	-298.8581\\
    0.47	-304.0837\\
    0.48	-309.291\\
    0.49	-314.4394\\
    0.5	-319.4664\\
  };
%\addlegendentry{SA-SC $\omega=0.5$}

==> figures/resultsGroupPlot/quad1D.tikz <==
% This file was created by matlab2tikz.
%
\addplot[plotstyle1]
table[row sep=crcr] {%
    x	y\\
    0	-22.7298\\
    0.01	-23.1099\\
    0.02	-28.8074\\
    0.03	-55.7478\\
    0.04	-82.5605\\
    0.05	-106.1492\\
    0.06	-125.3655\\
    0.07	-139.7994\\
    0.08	-152.3848\\
    0.09	-164.1994\\
    0.1	-176.8631\\
    0.11	-189.6389\\
    0.12	-201.0005\\
    0.13	-210.9746\\
    0.14	-220.754\\
    0.15	-230.8959\\
    0.16	-240.5729\\
    0.17	-249.6921\\
    0.18	-258.9365\\
    0.19	-267.2652\\
    0.2	-275.0963\\
    0.21	-282.6002\\
    0.22	-290.0613\\
    0.23	-297.7265\\
    0.24	-305.1885\\
    0.25	-312.2491\\
    0.26	-318.8242\\
    0.27	-324.7623\\
    0.28	-330.308\\
    0.29	-335.4726\\
    0.3	-340.4394\\
    0.31	-345.1387\\
    0.32	-349.5389\\
    0.33	-353.7184\\
    0.34	-357.5952\\
    0.35	-361.4059\\
    0.36	-365.0785\\
    0.37	-368.5057\\
    0.38	-371.7326\\
    0.39	-374.8287\\
    0.4	-377.8252\\
    0.41	-380.6906\\
    0.42	-383.4656\\
    0.43	-386.1497\\
    0.44	-388.7317\\
    0.45	-391.2293\\
    0.46	-393.6394\\
    0.47	-395.9438\\
    0.48	-398.1804\\
    0.49	-400.3683\\
    0.5	-402.5154\\
    0.5	-461.2717\\
    0.49	-458.9122\\
    0.48	-456.5055\\
    0.47	-454.0227\\
    0.46	-451.4596\\
    0.45	-448.8646\\
    0.44	-446.164\\
    0.43	-443.3446\\
    0.42	-440.4162\\
    0.41	-437.4141\\
    0.4	-434.3313\\
    0.39	-431.1566\\
    0.38	-427.7649\\
    0.37	-424.156\\
    0.36	-420.3698\\
    0.35	-416.4248\\
    0.34	-412.1837\\
    0.33	-407.6993\\
    0.32	-402.9404\\
    0.31	-397.8896\\
    0.3	-392.4868\\
    0.29	-386.6868\\
    0.28	-380.2931\\
    0.27	-373.5388\\
    0.26	-366.4505\\
    0.25	-358.9846\\
    0.24	-351.489\\
    0.23	-344.2089\\
    0.22	-337.219\\
    0.21	-330.2498\\
    0.2	-323.1588\\
    0.19	-315.8543\\
    0.18	-308.0715\\
    0.17	-299.8647\\
    0.16	-290.668\\
    0.15	-280.4835\\
    0.14	-270.0124\\
    0.13	-258.1766\\
    0.12	-245.3725\\
    0.11	-232.6209\\
    0.1	-219.2829\\
    0.09	-204.9025\\
    0.08	-188.1998\\
    0.07	-174.1106\\
    0.06	-161.1866\\
    0.05	-147.9088\\
    0.04	-130.4777\\
    0.03	-105.0967\\
    0.02	-43.1666\\
    0.01	-29.5033\\
    0	-28.8519\\
  }--cycle;

\addplot [plotstyle2]
table[row sep=crcr]{%
    0	-25.7909\\
    0.01	-26.3066\\
    0.02	-35.987\\
    0.03	-80.4223\\
    0.04	-106.5191\\
    0.05	-127.029\\
    0.06	-143.276\\
    0.07	-156.955\\
    0.08	-170.2923\\
    0.09	-184.5509\\
    0.1	-198.073\\
    0.11	-211.1299\\
    0.12	-223.1865\\
    0.13	-234.5756\\
    0.14	-245.3832\\
    0.15	-255.6897\\
    0.16	-265.6204\\
    0.17	-274.7784\\
    0.18	-283.504\\
    0.19	-291.5597\\
    0.2	-299.1275\\
    0.21	-306.425\\
    0.22	-313.6402\\
    0.23	-320.9677\\
    0.24	-328.3387\\
    0.25	-335.6169\\
    0.26	-342.6373\\
    0.27	-349.1505\\
    0.28	-355.3006\\
    0.29	-361.0797\\
    0.3	-366.4631\\
    0.31	-371.5142\\
    0.32	-376.2397\\
    0.33	-380.7089\\
    0.34	-384.8894\\
    0.35	-388.9154\\
    0.36	-392.7242\\
    0.37	-396.3308\\
    0.38	-399.7487\\
    0.39	-402.9926\\
    0.4	-406.0782\\
    0.41	-409.0524\\
    0.42	-411.9409\\
    0.43	-414.7471\\
    0.44	-417.4479\\
    0.45	-420.047\\
    0.46	-422.5495\\
    0.47	-424.9832\\
    0.48	-427.3429\\
    0.49	-429.6403\\
    0.5	-431.8935\\
  };
% \addlegendentry{PA-PC}


\addplot[plotstyle3]
table[row sep=crcr] {%
    x	y\\
    0	-22.1516\\
    0.01	-23.5724\\
    0.02	-25.9862\\
    0.03	-37.4388\\
    0.04	-50.4638\\
    0.05	-66.446\\
    0.06	-83.4729\\
    0.07	-101.0163\\
    0.08	-117.9156\\
    0.09	-132.5321\\
    0.1	-146.9707\\
    0.11	-162.4587\\
    0.12	-177.3936\\
    0.13	-192.8346\\
    0.14	-209.9038\\
    0.15	-225.896\\
    0.16	-239.6784\\
    0.17	-251.5947\\
    0.18	-262.4932\\
    0.19	-272.2518\\
    0.2	-281.1754\\
    0.21	-289.6224\\
    0.22	-297.1574\\
    0.23	-304.2924\\
    0.24	-310.9069\\
    0.25	-317.2328\\
    0.26	-323.4926\\
    0.27	-329.8509\\
    0.28	-336.3627\\
    0.29	-343.2807\\
    0.3	-350.2353\\
    0.31	-356.7554\\
    0.32	-362.8491\\
    0.33	-368.6257\\
    0.34	-374.199\\
    0.35	-379.4297\\
    0.36	-384.3101\\
    0.37	-388.8588\\
    0.38	-393.1776\\
    0.39	-397.4182\\
    0.4	-401.5813\\
    0.41	-405.5826\\
    0.42	-409.3948\\
    0.43	-413.0888\\
    0.44	-416.8753\\
    0.45	-420.8796\\
    0.46	-424.7357\\
    0.47	-428.4268\\
    0.48	-432.0186\\
    0.49	-435.5178\\
    0.5	-438.8756\\
    0.5	-454.9211\\
    0.49	-453.376\\
    0.48	-451.8349\\
    0.47	-450.2567\\
    0.46	-448.6004\\
    0.45	-446.8452\\
    0.44	-444.9312\\
    0.43	-442.6941\\
    0.42	-440.1296\\
    0.41	-437.2525\\
    0.4	-434.0694\\
    0.39	-430.4811\\
    0.38	-426.4483\\
    0.37	-422.0227\\
    0.36	-417.2117\\
    0.35	-411.8991\\
    0.34	-406.0381\\
    0.33	-400.1787\\
    0.32	-394.0172\\
    0.31	-387.4704\\
    0.3	-380.4043\\
    0.29	-373.1074\\
    0.28	-366.1196\\
    0.27	-358.9397\\
    0.26	-351.6904\\
    0.25	-344.3686\\
    0.24	-336.8894\\
    0.23	-329.5743\\
    0.22	-322.5712\\
    0.21	-316.1861\\
    0.2	-310.1142\\
    0.19	-303.9808\\
    0.18	-297.7527\\
    0.17	-291.1069\\
    0.16	-283.9745\\
    0.15	-276.2709\\
    0.14	-268.1744\\
    0.13	-259.8943\\
    0.12	-250.8909\\
    0.11	-240.5869\\
    0.1	-228.421\\
    0.09	-212.7487\\
    0.08	-193.3299\\
    0.07	-175.4316\\
    0.06	-162.0904\\
    0.05	-149.0115\\
    0.04	-134.3478\\
    0.03	-114.6209\\
    0.02	-64.1822\\
    0.01	-30.0944\\
    0	-29.1166\\
  }--cycle;

\addplot [plotstyle4]
table[row sep=crcr]{%
    0	-25.6341\\
    0.01	-26.8334\\
    0.02	-45.0842\\
    0.03	-76.0299\\
    0.04	-92.4058\\
    0.05	-107.7287\\
    0.06	-122.7816\\
    0.07	-138.224\\
    0.08	-155.6228\\
    0.09	-172.6404\\
    0.1	-187.6958\\
    0.11	-201.5228\\
    0.12	-214.1423\\
    0.13	-226.3645\\
    0.14	-239.0391\\
    0.15	-251.0835\\
    0.16	-261.8264\\
    0.17	-271.3508\\
    0.18	-280.123\\
    0.19	-288.1163\\
    0.2	-295.6448\\
    0.21	-302.9043\\
    0.22	-309.8643\\
    0.23	-316.9333\\
    0.24	-323.8982\\
    0.25	-330.8007\\
    0.26	-337.5915\\
    0.27	-344.3953\\
    0.28	-351.2411\\
    0.29	-358.1941\\
    0.3	-365.3198\\
    0.31	-372.1129\\
    0.32	-378.4331\\
    0.33	-384.4022\\
    0.34	-390.1186\\
    0.35	-395.6644\\
    0.36	-400.7609\\
    0.37	-405.4407\\
    0.38	-409.813\\
    0.39	-413.9496\\
    0.4	-417.8253\\
    0.41	-421.4176\\
    0.42	-424.7622\\
    0.43	-427.8915\\
    0.44	-430.9032\\
    0.45	-433.8624\\
    0.46	-436.668\\
    0.47	-439.3418\\
    0.48	-441.9267\\
    0.49	-444.4469\\
    0.5	-446.8984\\
  };
% \addlegendentry{Naive}


\addplot[plotstyle5]
table[row sep=crcr] {%
    x	y\\
    0	-23.2861\\
    0.01	-10.798\\
    0.02	-24.0535\\
    0.03	-49.758\\
    0.04	-74.2254\\
    0.05	-94.1096\\
    0.06	-110.1728\\
    0.07	-125.2009\\
    0.08	-140.0916\\
    0.09	-154.3435\\
    0.1	-168.6658\\
    0.11	-183.8704\\
    0.12	-200.2333\\
    0.13	-217.6703\\
    0.14	-233.6603\\
    0.15	-248.0366\\
    0.16	-258.0915\\
    0.17	-265.9039\\
    0.18	-272.5977\\
    0.19	-278.7453\\
    0.2	-284.6174\\
    0.21	-290.455\\
    0.22	-296.3415\\
    0.23	-302.0605\\
    0.24	-307.7373\\
    0.25	-313.3108\\
    0.26	-318.8633\\
    0.27	-324.5606\\
    0.28	-330.601\\
    0.29	-336.342\\
    0.3	-341.722\\
    0.31	-346.7645\\
    0.32	-351.5462\\
    0.33	-356.0536\\
    0.34	-360.4022\\
    0.35	-364.6649\\
    0.36	-368.8039\\
    0.37	-372.6381\\
    0.38	-376.2664\\
    0.39	-379.6922\\
    0.4	-382.9352\\
    0.41	-386.0026\\
    0.42	-388.9548\\
    0.43	-391.8504\\
    0.44	-394.6527\\
    0.45	-397.3363\\
    0.46	-399.9218\\
    0.47	-402.453\\
    0.48	-404.9141\\
    0.49	-407.3168\\
    0.5	-409.686\\
    0.5	-490.7726\\
    0.49	-487.9209\\
    0.48	-485.0742\\
    0.47	-482.2153\\
    0.46	-479.3286\\
    0.45	-476.4194\\
    0.44	-473.4523\\
    0.43	-470.4375\\
    0.42	-467.3673\\
    0.41	-464.2429\\
    0.4	-461.0758\\
    0.39	-457.8956\\
    0.38	-454.6129\\
    0.37	-451.1713\\
    0.36	-447.5932\\
    0.35	-444.0268\\
    0.34	-440.2524\\
    0.33	-436.2443\\
    0.32	-431.891\\
    0.31	-427.1496\\
    0.3	-421.9381\\
    0.29	-416.6495\\
    0.28	-411.5714\\
    0.27	-406.3565\\
    0.26	-401.0142\\
    0.25	-395.6185\\
    0.24	-389.8356\\
    0.23	-384.0156\\
    0.22	-378.0479\\
    0.21	-371.5738\\
    0.2	-364.6324\\
    0.19	-357.3189\\
    0.18	-349.0642\\
    0.17	-339.4528\\
    0.16	-329.2172\\
    0.15	-318.3931\\
    0.14	-307.2816\\
    0.13	-297.588\\
    0.12	-287.4432\\
    0.11	-274.9558\\
    0.1	-261.6699\\
    0.09	-246.2242\\
    0.08	-230.6999\\
    0.07	-215.2355\\
    0.06	-197.875\\
    0.05	-177.16\\
    0.04	-150.7144\\
    0.03	-128.184\\
    0.02	-99.6328\\
    0.01	-79.6914\\
    0	-27.9803\\
  }--cycle;

\addplot [plotstyle6]
table[row sep=crcr]{%
    0	-25.6332\\
    0.01	-45.2447\\
    0.02	-61.8431\\
    0.03	-88.971\\
    0.04	-112.4699\\
    0.05	-135.6348\\
    0.06	-154.0239\\
    0.07	-170.2182\\
    0.08	-185.3957\\
    0.09	-200.2839\\
    0.1	-215.1679\\
    0.11	-229.4131\\
    0.12	-243.8383\\
    0.13	-257.6292\\
    0.14	-270.471\\
    0.15	-283.2148\\
    0.16	-293.6544\\
    0.17	-302.6784\\
    0.18	-310.8309\\
    0.19	-318.0321\\
    0.2	-324.6249\\
    0.21	-331.0144\\
    0.22	-337.1947\\
    0.23	-343.0381\\
    0.24	-348.7864\\
    0.25	-354.4646\\
    0.26	-359.9387\\
    0.27	-365.4585\\
    0.28	-371.0862\\
    0.29	-376.4958\\
    0.3	-381.83\\
    0.31	-386.9571\\
    0.32	-391.7186\\
    0.33	-396.1489\\
    0.34	-400.3273\\
    0.35	-404.3459\\
    0.36	-408.1985\\
    0.37	-411.9047\\
    0.38	-415.4396\\
    0.39	-418.7939\\
    0.4	-422.0055\\
    0.41	-425.1228\\
    0.42	-428.161\\
    0.43	-431.1439\\
    0.44	-434.0525\\
    0.45	-436.8778\\
    0.46	-439.6252\\
    0.47	-442.3341\\
    0.48	-444.9942\\
    0.49	-447.6188\\
    0.5	-450.2293\\
  };
% \addlegendentry{Grad}

\addplot[plotstyle13]
table[row sep=crcr] {%
x	y\\
0	-24.4292\\
0.05	-45.3092\\
0.1	-148.0993\\
0.15	-208.9855\\
0.2	-264.4905\\
0.25	-313.3287\\
0.3	-360.6652\\
0.35	-401.2404\\
0.4	-434.837\\
0.45	-462.732\\
0.5	-488.5261\\
0.5	-528.4192\\
0.45	-502.1144\\
0.4	-473.1844\\
0.35	-439.9837\\
0.3	-401.4558\\
0.25	-354.4793\\
0.2	-299.6238\\
0.15	-246.8534\\
0.1	-183.1683\\
0.05	-108.9217\\
0	-25.3607\\
}--cycle;


\addplot [plotstyle14]
  table[row sep=crcr]{%
0	-24.895\\
0.05	-77.1154\\
0.1	-165.6338\\
0.15	-227.9194\\
0.2	-282.0571\\
0.25	-333.904\\
0.3	-381.0605\\
0.35	-420.612\\
0.4	-454.0107\\
0.45	-482.4232\\
0.5	-508.4726\\
};

\addplot[plotstyle15]
table[row sep=crcr] {%
x	y\\
0	-26.0756857776326\\
0.05	-26.2224314586658\\
0.1	-89.2947749289902\\
0.15	-138.461215858851\\
0.2	-199.298951616633\\
0.25	-258.014262136647\\
0.3	-299.685280392248\\
0.35	-339.875410445979\\
0.4	-383.40818767781\\
0.45	-440.178588910946\\
0.5	-511.939393234236\\
0.5	-668.937022706843\\
0.45	-666.248486193252\\
0.4	-658.591224633686\\
0.35	-641.350876172579\\
0.3	-619.012561320262\\
0.25	-583.767070721202\\
0.2	-521.706343508256\\
0.15	-439.723869022767\\
0.1	-341.856219951169\\
0.05	-145.435324085718\\
0	-43.033900106798\\
}--cycle;


\addplot [plotstyle16]
  table[row sep=crcr]{%
0	-34.5547929422153\\
0.05	-85.8288777721917\\
0.1	-215.57549744008\\
0.15	-289.092542440809\\
0.2	-360.502647562444\\
0.25	-420.890666428925\\
0.3	-459.348920856255\\
0.35	-490.613143309279\\
0.4	-520.999706155748\\
0.45	-553.213537552099\\
0.5	-590.438207970539\\
};

\addplot[plotstyle7]
table[row sep=crcr] {%
    x	y\\
    0	-28.9591\\
    0.01	-29.351\\
    0.02	-29.7616\\
    0.03	-30.1986\\
    0.04	-30.6791\\
    0.05	-31.1852\\
    0.06	-31.6999\\
    0.07	-32.2885\\
    0.08	-33.1051\\
    0.09	-34.1598\\
    0.1	-35.3495\\
    0.11	-36.8447\\
    0.12	-38.3538\\
    0.13	-39.8526\\
    0.14	-41.3971\\
    0.15	-42.9005\\
    0.16	-44.3129\\
    0.17	-45.871\\
    0.18	-47.5156\\
    0.19	-49.2887\\
    0.2	-51.2741\\
    0.21	-53.2752\\
    0.22	-55.3264\\
    0.23	-57.4831\\
    0.24	-59.7718\\
    0.25	-62.1233\\
    0.26	-64.4546\\
    0.27	-66.8701\\
    0.28	-69.2705\\
    0.29	-71.8676\\
    0.3	-74.5654\\
    0.31	-77.2604\\
    0.32	-79.9847\\
    0.33	-82.7102\\
    0.34	-85.4354\\
    0.35	-88.2056\\
    0.36	-90.9586\\
    0.37	-93.6976\\
    0.38	-96.493\\
    0.39	-99.2709\\
    0.4	-102.0732\\
    0.41	-104.8804\\
    0.42	-107.7248\\
    0.43	-110.5762\\
    0.44	-113.4443\\
    0.45	-116.3116\\
    0.46	-119.199\\
    0.47	-122.0808\\
    0.48	-124.9169\\
    0.49	-127.7529\\
    0.5	-130.5926\\
    0.5	-206.4197\\
    0.49	-202.698\\
    0.48	-199.0461\\
    0.47	-195.3185\\
    0.46	-191.488\\
    0.45	-187.5347\\
    0.44	-183.4651\\
    0.43	-179.4175\\
    0.42	-175.4437\\
    0.41	-171.4224\\
    0.4	-167.435\\
    0.39	-163.3876\\
    0.38	-159.3631\\
    0.37	-155.2565\\
    0.36	-151.0827\\
    0.35	-146.8523\\
    0.34	-142.6352\\
    0.33	-138.4266\\
    0.32	-134.1301\\
    0.31	-129.6915\\
    0.3	-125.4029\\
    0.29	-121.0372\\
    0.28	-116.7008\\
    0.27	-112.4255\\
    0.26	-108.0729\\
    0.25	-103.6892\\
    0.24	-99.451\\
    0.23	-95.1895\\
    0.22	-90.9001\\
    0.21	-86.6074\\
    0.2	-82.2964\\
    0.19	-77.955\\
    0.18	-73.634\\
    0.17	-69.3583\\
    0.16	-65.2199\\
    0.15	-61.3793\\
    0.14	-58.0209\\
    0.13	-55.0835\\
    0.12	-52.477\\
    0.11	-50.2643\\
    0.1	-48.3015\\
    0.09	-46.5412\\
    0.08	-45.188\\
    0.07	-44.1553\\
    0.06	-43.2515\\
    0.05	-42.4557\\
    0.04	-41.8444\\
    0.03	-41.3225\\
    0.02	-40.8493\\
    0.01	-40.416\\
    0	-40.0159\\
  }--cycle;

\addplot [plotstyle8]
table[row sep=crcr]{%
    0	-34.4875\\
    0.01	-34.8835\\
    0.02	-35.3055\\
    0.03	-35.7606\\
    0.04	-36.2617\\
    0.05	-36.8204\\
    0.06	-37.4757\\
    0.07	-38.2219\\
    0.08	-39.1466\\
    0.09	-40.3505\\
    0.1	-41.8255\\
    0.11	-43.5545\\
    0.12	-45.4154\\
    0.13	-47.468\\
    0.14	-49.709\\
    0.15	-52.1399\\
    0.16	-54.7664\\
    0.17	-57.6146\\
    0.18	-60.5748\\
    0.19	-63.6219\\
    0.2	-66.7853\\
    0.21	-69.9413\\
    0.22	-73.1132\\
    0.23	-76.3363\\
    0.24	-79.6114\\
    0.25	-82.9063\\
    0.26	-86.2637\\
    0.27	-89.6478\\
    0.28	-92.9857\\
    0.29	-96.4524\\
    0.3	-99.9841\\
    0.31	-103.476\\
    0.32	-107.0574\\
    0.33	-110.5684\\
    0.34	-114.0353\\
    0.35	-117.529\\
    0.36	-121.0207\\
    0.37	-124.4771\\
    0.38	-127.9281\\
    0.39	-131.3292\\
    0.4	-134.7541\\
    0.41	-138.1514\\
    0.42	-141.5843\\
    0.43	-144.9969\\
    0.44	-148.4547\\
    0.45	-151.9231\\
    0.46	-155.3435\\
    0.47	-158.6996\\
    0.48	-161.9815\\
    0.49	-165.2254\\
    0.5	-168.5062\\
  };
% \addlegendentry{SA-PC}


\addplot[plotstyle9]
table[row sep=crcr] {%
    x	y\\
    0	-23.6296\\
    0.01	-24.0006\\
    0.02	-24.5572\\
    0.03	-20.0144\\
    0.04	-17.7568\\
    0.05	-17.9258\\
    0.06	-27.5703\\
    0.07	-38.554\\
    0.08	-48.1236\\
    0.09	-55.7197\\
    0.1	-62.5454\\
    0.11	-68.8264\\
    0.12	-75.0604\\
    0.13	-81.4504\\
    0.14	-87.8012\\
    0.15	-94.1873\\
    0.16	-100.7933\\
    0.17	-107.7636\\
    0.18	-114.5901\\
    0.19	-121.4147\\
    0.2	-128.2434\\
    0.21	-135.1883\\
    0.22	-142.1919\\
    0.23	-149.1677\\
    0.24	-156.3251\\
    0.25	-163.1407\\
    0.26	-170.2149\\
    0.27	-177.4894\\
    0.28	-184.6513\\
    0.29	-192.3598\\
    0.3	-199.5035\\
    0.31	-206.5169\\
    0.32	-213.1604\\
    0.33	-219.4621\\
    0.34	-225.8391\\
    0.35	-232.3876\\
    0.36	-238.5198\\
    0.37	-244.3174\\
    0.38	-249.925\\
    0.39	-255.3307\\
    0.4	-260.5714\\
    0.41	-265.748\\
    0.42	-270.8677\\
    0.43	-275.8325\\
    0.44	-280.5332\\
    0.45	-285.0073\\
    0.46	-289.398\\
    0.47	-293.6942\\
    0.48	-297.8463\\
    0.49	-301.9299\\
    0.5	-306.0933\\
    0.5	-417.5129\\
    0.49	-414.2836\\
    0.48	-410.7995\\
    0.47	-407.1316\\
    0.46	-403.3778\\
    0.45	-399.5967\\
    0.44	-395.605\\
    0.43	-391.5213\\
    0.42	-387.243\\
    0.41	-382.7915\\
    0.4	-378.0847\\
    0.39	-373.2356\\
    0.38	-368.0986\\
    0.37	-362.7442\\
    0.36	-357.0983\\
    0.35	-351.3296\\
    0.34	-345.2408\\
    0.33	-339.0614\\
    0.32	-332.8775\\
    0.31	-326.3806\\
    0.3	-319.743\\
    0.29	-313.2246\\
    0.28	-306.366\\
    0.27	-299.476\\
    0.26	-292.2947\\
    0.25	-284.7982\\
    0.24	-277.3367\\
    0.23	-270.2457\\
    0.22	-262.8378\\
    0.21	-255.0404\\
    0.2	-246.9711\\
    0.19	-238.2081\\
    0.18	-229.0688\\
    0.17	-219.3842\\
    0.16	-210.0579\\
    0.15	-200.8584\\
    0.14	-191.5072\\
    0.13	-181.3919\\
    0.12	-171.6938\\
    0.11	-162.0691\\
    0.1	-151.5761\\
    0.09	-139.656\\
    0.08	-126.7522\\
    0.07	-112.3347\\
    0.06	-98.8393\\
    0.05	-85.2819\\
    0.04	-69.5368\\
    0.03	-49.5026\\
    0.02	-29.2172\\
    0.01	-28.7889\\
    0	-28.4249\\
  }--cycle;

\addplot [plotstyle10]
table[row sep=crcr]{%
    0	-26.0272\\
    0.01	-26.3947\\
    0.02	-26.8872\\
    0.03	-34.7585\\
    0.04	-43.6468\\
    0.05	-51.6039\\
    0.06	-63.2048\\
    0.07	-75.4443\\
    0.08	-87.4379\\
    0.09	-97.6878\\
    0.1	-107.0608\\
    0.11	-115.4477\\
    0.12	-123.3771\\
    0.13	-131.4211\\
    0.14	-139.6542\\
    0.15	-147.5228\\
    0.16	-155.4256\\
    0.17	-163.5739\\
    0.18	-171.8294\\
    0.19	-179.8114\\
    0.2	-187.6073\\
    0.21	-195.1143\\
    0.22	-202.5148\\
    0.23	-209.7067\\
    0.24	-216.8309\\
    0.25	-223.9695\\
    0.26	-231.2548\\
    0.27	-238.4827\\
    0.28	-245.5086\\
    0.29	-252.7922\\
    0.3	-259.6233\\
    0.31	-266.4488\\
    0.32	-273.0189\\
    0.33	-279.2617\\
    0.34	-285.54\\
    0.35	-291.8586\\
    0.36	-297.809\\
    0.37	-303.5308\\
    0.38	-309.0118\\
    0.39	-314.2832\\
    0.4	-319.328\\
    0.41	-324.2697\\
    0.42	-329.0554\\
    0.43	-333.6769\\
    0.44	-338.0691\\
    0.45	-342.302\\
    0.46	-346.3879\\
    0.47	-350.4129\\
    0.48	-354.3229\\
    0.49	-358.1068\\
    0.5	-361.8031\\
  };
% \addlegendentry{SA-SC $\omega = 0$}


\addplot[plotstyle11]
table[row sep=crcr] {%
    x	y\\
    0	-24.0441\\
    0.01	-24.3962\\
    0.02	-24.7733\\
    0.03	-25.1692\\
    0.04	-25.5822\\
    0.05	-25.9994\\
    0.06	-26.4517\\
    0.07	-26.9735\\
    0.08	-27.5684\\
    0.09	-28.2309\\
    0.1	-28.9639\\
    0.11	-29.7261\\
    0.12	-30.4614\\
    0.13	-31.2954\\
    0.14	-32.8375\\
    0.15	-35.3856\\
    0.16	-39.2307\\
    0.17	-44.2684\\
    0.18	-50.5249\\
    0.19	-57.4389\\
    0.2	-64.6948\\
    0.21	-72.302\\
    0.22	-81.8484\\
    0.23	-92.2518\\
    0.24	-101.605\\
    0.25	-110.0635\\
    0.26	-118.1691\\
    0.27	-127.2398\\
    0.28	-136.7613\\
    0.29	-146.0594\\
    0.3	-154.8996\\
    0.31	-163.4372\\
    0.32	-171.5316\\
    0.33	-179.9573\\
    0.34	-187.965\\
    0.35	-195.8921\\
    0.36	-203.6606\\
    0.37	-210.9625\\
    0.38	-218.0292\\
    0.39	-225.267\\
    0.4	-232.1557\\
    0.41	-238.7635\\
    0.42	-245.2345\\
    0.43	-251.6708\\
    0.44	-257.9448\\
    0.45	-263.9932\\
    0.46	-269.7856\\
    0.47	-275.4725\\
    0.48	-281.0929\\
    0.49	-286.8267\\
    0.5	-292.3485\\
    0.5	-332.7094\\
    0.49	-327.8018\\
    0.48	-322.8634\\
    0.47	-317.7742\\
    0.46	-312.487\\
    0.45	-307.1907\\
    0.44	-301.7057\\
    0.43	-295.9809\\
    0.42	-289.9469\\
    0.41	-283.6936\\
    0.4	-277.4203\\
    0.39	-271.0174\\
    0.38	-264.3054\\
    0.37	-257.1644\\
    0.36	-249.8165\\
    0.35	-242.5214\\
    0.34	-234.7163\\
    0.33	-226.6452\\
    0.32	-218.4369\\
    0.31	-210.1668\\
    0.3	-201.5438\\
    0.29	-192.3885\\
    0.28	-183.4067\\
    0.27	-174.1136\\
    0.26	-164.1991\\
    0.25	-153.2031\\
    0.24	-141.6387\\
    0.23	-128.6495\\
    0.22	-116.2757\\
    0.21	-107.0193\\
    0.2	-98.3308\\
    0.19	-90.6657\\
    0.18	-83.2913\\
    0.17	-75.9435\\
    0.16	-68.3965\\
    0.15	-60.9026\\
    0.14	-53.598\\
    0.13	-46.4396\\
    0.12	-40.5021\\
    0.11	-36.8125\\
    0.1	-34.6003\\
    0.09	-33.0603\\
    0.08	-31.8965\\
    0.07	-31.0134\\
    0.06	-30.2413\\
    0.05	-29.5257\\
    0.04	-28.8984\\
    0.03	-28.3841\\
    0.02	-27.9442\\
    0.01	-27.5366\\
    0	-27.1492\\
  }--cycle;

\addplot [plotstyle12]
table[row sep=crcr]{%
    0	-25.5967\\
    0.01	-25.9664\\
    0.02	-26.3587\\
    0.03	-26.7766\\
    0.04	-27.2403\\
    0.05	-27.7625\\
    0.06	-28.3465\\
    0.07	-28.9935\\
    0.08	-29.7325\\
    0.09	-30.6456\\
    0.1	-31.7821\\
    0.11	-33.2693\\
    0.12	-35.4818\\
    0.13	-38.8675\\
    0.14	-43.2177\\
    0.15	-48.1441\\
    0.16	-53.8136\\
    0.17	-60.106\\
    0.18	-66.9081\\
    0.19	-74.0523\\
    0.2	-81.5128\\
    0.21	-89.6606\\
    0.22	-99.0621\\
    0.23	-110.4507\\
    0.24	-121.6218\\
    0.25	-131.6333\\
    0.26	-141.1841\\
    0.27	-150.6767\\
    0.28	-160.084\\
    0.29	-169.2239\\
    0.3	-178.2217\\
    0.31	-186.802\\
    0.32	-194.9843\\
    0.33	-203.3013\\
    0.34	-211.3407\\
    0.35	-219.2068\\
    0.36	-226.7385\\
    0.37	-234.0635\\
    0.38	-241.1673\\
    0.39	-248.1422\\
    0.4	-254.788\\
    0.41	-261.2285\\
    0.42	-267.5907\\
    0.43	-273.8258\\
    0.44	-279.8253\\
    0.45	-285.592\\
    0.46	-291.1363\\
    0.47	-296.6234\\
    0.48	-301.9782\\
    0.49	-307.3142\\
    0.5	-312.5289\\
  };
% \addlegendentry{SA-SC $\omega=0.5$}
